Determining Star Formation Rates for Infrared Galaxies

We show that measures of star formation rates (SFRs) for infrared galaxies using either single-band 24 um or extinction-corrected Paschen-alpha luminosities are consistent in the total infrared luminosity = L(TIR) ~ 10^10 L_sun range. MIPS 24 micron photometry can yield star formation rates accurately from this luminosity upward: SFR(M_sun/yr) = 7.8 x 10^-10 L(24 um, L_sun) from L(TIR) = 5 x 10^9 L_sun to 10^11 L_sun, and SFR = 7.8 x 10^-10 L(24 um, L_sun) x (7.76 x 10^-11 L(24))^0.048 for higher L(TIR). For galaxies with L(TIR) >= 10^10 L_sun, these new expressions should provide SFRs to within 0.2 dex. For L(TIR) >= 10^11 L_sun, we find that the SFR of infrared galaxies is significantly underestimated using extinction-corrected Pa-alpha (and presumably using any other optical or near infrared recombination lines). As a part of this work, we constructed spectral energy distribution (SED) templates for eleven luminous and ultraluminous purely star forming infrared galaxies (LIRGs and ULIRGs) and over the spectral range 0.4 microns to 30 cm. We use these templates and the SINGS data to construct average templates from 5 microns to 30 cm for infrared galaxies with L(TIR) = 5 x 10^9 to 10^13 L_sun. All of these templates are made available on line.

==> table3_localseds.txt <==
Title: Determining Star Formation Rates for Infrared Galaxies
Authors: G.H. Rieke et al.
Table: Individual Galaxy Templates
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label           Explanations
--------------------------------------------------------------------------------
   1- 10 F10.3  um      Wavelength      ---
  12- 18 F7.4   Jy      Flux-NGC1614    NGC 1614
  20- 26 F7.4   Jy      Flux-NGC2369    NGC 2369
  28- 35 F8.4   Jy      Flux-NGC3256    NGC 3256
  37- 43 F7.4   Jy      Flux-NGC4194    NGC 4194
  45- 53 F9.6   Jy      Flux-IRAS12112  IRAS 12112+0305
  55- 61 F7.5   Jy      Flux-IRAS14348  IRAS 14348-1447
  63- 70 F8.5   Jy      Flux-IRAS17208  IRAS 17208-0018
  72- 78 F7.5   Jy      Flux-IRAS22491  IRAS 22491-1808
  80- 87 F8.4   Jy      Flux-Arp220     Arp 220
  89- 95 F7.4   Jy      Flux-ESO320     ESO 0320-g030
  97-104 F8.5   Jy      Flux-Zw049      Zw049.057
--------------------------------------------------------------------------------
--------------------------------------------------------------------------------
     0.400  0.0171  0.0199   0.0837  0.0191  0.000681 0.00106  0.00197 0.00117   0.0120  0.0197  0.00264 
     0.405  0.0181  0.0213   0.0883  0.0203  0.000720 0.00112  0.00209 0.00123   0.0127  0.0210  0.00280 
     0.410  0.0118  0.0141   0.0576  0.0133  0.000470 0.00073  0.00136 0.00080   0.0083  0.0138  0.00183 
     0.415  0.0178  0.0215   0.0868  0.0201  0.000710 0.00110  0.00206 0.00121   0.0125  0.0210  0.00276 
     0.420  0.0172  0.0210   0.0836  0.0194  0.000685 0.00106  0.00199 0.00116   0.0121  0.0205  0.00266 
     0.425  0.0180  0.0223   0.0877  0.0205  0.000720 0.00112  0.00209 0.00121   0.0127  0.0217  0.00280 
     0.430  0.0177  0.0220   0.0858  0.0201  0.000705 0.00110  0.00205 0.00119   0.0124  0.0214  0.00274 
     0.435  0.0172  0.0217   0.0836  0.0196  0.000689 0.00107  0.00200 0.00115   0.0121  0.0210  0.00268 
     0.440  0.0183  0.0233   0.0886  0.0209  0.000731 0.00114  0.00212 0.00122   0.0129  0.0224  0.00284 
     0.445  0.0189  0.0243   0.0915  0.0216  0.000757 0.00118  0.00220 0.00126   0.0133  0.0234  0.00294 
     0.450  0.0192  0.0249   0.0926  0.0219  0.000767 0.00119  0.00223 0.00127   0.0135  0.0238  0.00298 
     0.455  0.0189  0.0247   0.0910  0.0216  0.000756 0.00117  0.00220 0.00125   0.0133  0.0236  0.00294 
     0.460  0.0195  0.0257   0.0936  0.0223  0.000779 0.00121  0.00226 0.00128   0.0137  0.0244  0.00303 
     0.465  0.0184  0.0245   0.0883  0.0211  0.000737 0.00114  0.00214 0.00120   0.0129  0.0232  0.00287 
     0.470  0.0197  0.0264   0.0942  0.0225  0.000788 0.00122  0.00229 0.00128   0.0138  0.0249  0.00307 
     0.475  0.0205  0.0277   0.0978  0.0234  0.000819 0.00127  0.00238 0.00133   0.0144  0.0261  0.00319 
     0.480  0.0206  0.0281   0.0981  0.0236  0.000824 0.00128  0.00240 0.00133   0.0144  0.0263  0.00321 
     0.485  0.0199  0.0274   0.0948  0.0228  0.000798 0.00124  0.00232 0.00128   0.0140  0.0256  0.00311 
     0.490  0.0212  0.0294   0.1006  0.0243  0.000849 0.00132  0.00247 0.00136   0.0149  0.0273  0.00331 
     0.495  0.0217  0.0304   0.1031  0.0249  0.000872 0.00136  0.00254 0.00139   0.0153  0.0282  0.00340 
     0.500  0.0208  0.0293   0.0983  0.0238  0.000834 0.00130  0.00243 0.00132   0.0146  0.0270  0.00325 
     0.505  0.0207  0.0295   0.0981  0.0238  0.000834 0.00130  0.00243 0.00131   0.0146  0.0271  0.00325 
     0.510  0.0211  0.0302   0.0996  0.0242  0.000849 0.00132  0.00247 0.00133   0.0148  0.0277  0.00331 
     0.515  0.0214  0.0308   0.1008  0.0245  0.000861 0.00134  0.00251 0.00135   0.0150  0.0281  0.00336 
     0.520  0.0218  0.0316   0.1022  0.0249  0.000876 0.00136  0.00255 0.00136   0.0153  0.0287  0.00342 
     0.525  0.0216  0.0316   0.1013  0.0247  0.000869 0.00135  0.00254 0.00135   0.0152  0.0286  0.00339 
     0.530  0.0223  0.0328   0.1045  0.0256  0.000899 0.00140  0.00262 0.00139   0.0157  0.0296  0.00351 
     0.535  0.0227  0.0336   0.1061  0.0260  0.000915 0.00142  0.00267 0.00141   0.0160  0.0302  0.00358 
     0.540  0.0234  0.0348   0.1088  0.0267  0.000942 0.00146  0.00275 0.00144   0.0164  0.0311  0.00368 
     0.545  0.0235  0.0352   0.1091  0.0268  0.000947 0.00147  0.00277 0.00144   0.0165  0.0314  0.00370 
     0.550  0.0240  0.0362   0.1112  0.0274  0.000967 0.00151  0.00283 0.00147   0.0168  0.0321  0.00379 
     0.555  0.0250  0.0379   0.1157  0.0285  0.001009 0.00157  0.00295 0.00152   0.0176  0.0335  0.00395 
     0.560  0.0240  0.0367   0.1109  0.0273  0.000969 0.00151  0.00284 0.00146   0.0169  0.0323  0.00380 
     0.565  0.0248  0.0381   0.1142  0.0282  0.001001 0.00156  0.00293 0.00150   0.0174  0.0334  0.00392 
     0.570  0.0250  0.0387   0.1152  0.0285  0.001012 0.00158  0.00297 0.00151   0.0176  0.0338  0.00397 
     0.575  0.0262  0.0408   0.1205  0.0298  0.001062 0.00165  0.00311 0.00157   0.0184  0.0355  0.00416 
     0.580  0.0270  0.0422   0.1237  0.0306  0.001093 0.00170  0.00321 0.00161   0.0190  0.0366  0.00429 
     0.585  0.0270  0.0424   0.1234  0.0306  0.001093 0.00170  0.00321 0.00160   0.0189  0.0366  0.00429 
     0.590  0.0256  0.0406   0.1171  0.0290  0.001040 0.00162  0.00305 0.00152   0.0180  0.0349  0.00409 
     0.595  0.0266  0.0424   0.1214  0.0302  0.001082 0.00168  0.00318 0.00157   0.0187  0.0363  0.00425 
     0.600  0.0275  0.0439   0.1249  0.0311  0.001116 0.00174  0.00328 0.00162   0.0193  0.0375  0.00439 
     0.605  0.0291  0.0468   0.1322  0.0329  0.001184 0.00184  0.00348 0.00171   0.0205  0.0398  0.00466 
     0.610  0.0296  0.0479   0.1342  0.0334  0.001205 0.00188  0.00355 0.00173   0.0208  0.0405  0.00475 
     0.615  0.0288  0.0468   0.1304  0.0325  0.001174 0.00183  0.00346 0.00168   0.0203  0.0395  0.00463 
     0.620  0.0278  0.0454   0.1255  0.0313  0.001133 0.00177  0.00334 0.00161   0.0195  0.0381  0.00447 
     0.625  0.0280  0.0460   0.1262  0.0315  0.001143 0.00178  0.00337 0.00162   0.0197  0.0384  0.00451 
     0.630  0.0285  0.0470   0.1280  0.0320  0.001163 0.00181  0.00343 0.00164   0.0200  0.0391  0.00459 
     0.635  0.0309  0.0513   0.1388  0.0347  0.001263 0.00197  0.00373 0.00178   0.0217  0.0425  0.00499 
     0.640  0.0305  0.0509   0.1367  0.0342  0.001248 0.00195  0.00369 0.00175   0.0215  0.0420  0.00493 
     0.645  0.0302  0.0505   0.1348  0.0337  0.001234 0.00192  0.00365 0.00172   0.0212  0.0415  0.00488 
     0.650  0.0308  0.0518   0.1374  0.0344  0.001261 0.00197  0.00373 0.00175   0.0216  0.0425  0.00499 
     0.655  0.0318  0.0537   0.1415  0.0354  0.001303 0.00203  0.00386 0.00180   0.0224  0.0439  0.00516 
     0.660  0.0331  0.0562   0.1470  0.0368  0.001356 0.00212  0.00402 0.00187   0.0233  0.0457  0.00538 
     0.665  0.0329  0.0561   0.1460  0.0366  0.001351 0.00211  0.00401 0.00185   0.0231  0.0455  0.00536 
     0.670  0.0334  0.0571   0.1477  0.0370  0.001370 0.00214  0.00407 0.00187   0.0235  0.0461  0.00544 
     0.675  0.0322  0.0554   0.1421  0.0357  0.001322 0.00206  0.00393 0.00180   0.0226  0.0445  0.00525 
     0.680  0.0339  0.0585   0.1492  0.0375  0.001392 0.00217  0.00414 0.00188   0.0238  0.0468  0.00553 
     0.685  0.0345  0.0599   0.1519  0.0382  0.001421 0.00222  0.00423 0.00191   0.0243  0.0478  0.00565 
     0.690  0.0341  0.0594   0.1497  0.0376  0.001404 0.00219  0.00418 0.00188   0.0240  0.0472  0.00559 
     0.695  0.0369  0.0646   0.1618  0.0407  0.001521 0.00238  0.00454 0.00203   0.0259  0.0511  0.00606 
     0.700  0.0367  0.0645   0.1606  0.0404  0.001514 0.00236  0.00452 0.00202   0.0258  0.0509  0.00604 
     0.710  0.0353  0.0626   0.1540  0.0388  0.001459 0.00228  0.00436 0.00193   0.0248  0.0490  0.00583 
     0.720  0.0348  0.0620   0.1509  0.0380  0.001438 0.00225  0.00431 0.00188   0.0244  0.0482  0.00575 
     0.730  0.0395  0.0710   0.1707  0.0430  0.001635 0.00256  0.00491 0.00212   0.0277  0.0547  0.00655 
     0.740  0.0416  0.0754   0.1793  0.0452  0.001726 0.00270  0.00519 0.00223   0.0292  0.0577  0.00693 
     0.750  0.0446  0.0815   0.1916  0.0483  0.001854 0.00290  0.00559 0.00237   0.0314  0.0619  0.00745 
     0.760  0.0455  0.0837   0.1949  0.0492  0.001895 0.00296  0.00572 0.00241   0.0320  0.0632  0.00763 
     0.770  0.0416  0.0770   0.1773  0.0448  0.001733 0.00271  0.00524 0.00218   0.0292  0.0577  0.00699 
     0.780  0.0453  0.0845   0.1926  0.0487  0.001891 0.00296  0.00573 0.00237   0.0318  0.0628  0.00765 
     0.790  0.0468  0.0879   0.1983  0.0501  0.001957 0.00306  0.00595 0.00243   0.0329  0.0649  0.00793 
     0.800  0.0472  0.0893   0.1993  0.0504  0.001977 0.00310  0.00602 0.00244   0.0332  0.0654  0.00802 
     0.810  0.0488  0.0928   0.2052  0.0519  0.002046 0.00321  0.00624 0.00251   0.0343  0.0676  0.00831 
     0.820  0.0484  0.0927   0.2030  0.0514  0.002034 0.00319  0.00622 0.00247   0.0340  0.0670  0.00828 
     0.830  0.0515  0.0992   0.2151  0.0545  0.002165 0.00339  0.00663 0.00261   0.0362  0.0712  0.00883 
     0.840  0.0529  0.1026   0.2204  0.0558  0.002229 0.00349  0.00684 0.00267   0.0372  0.0732  0.00911 
     0.850  0.0472  0.0919   0.1958  0.0496  0.001989 0.00312  0.00612 0.00237   0.0331  0.0652  0.00814 
     0.860  0.0532  0.1043   0.2202  0.0558  0.002247 0.00353  0.00693 0.00266   0.0374  0.0735  0.00921 
     0.870  0.0544  0.1073   0.2245  0.0569  0.002301 0.00361  0.00711 0.00271   0.0382  0.0751  0.00946 
     0.880  0.0580  0.1150   0.2387  0.0605  0.002457 0.00386  0.00761 0.00287   0.0408  0.0800  0.01012 
     0.890  0.0580  0.1157   0.2381  0.0603  0.002462 0.00387  0.00764 0.00286   0.0408  0.0800  0.01015 
     0.900  0.0519  0.1039   0.2121  0.0538  0.002203 0.00373  0.00685 0.00254   0.0364  0.0714  0.00910 
     0.910  0.0577  0.1163   0.2352  0.0596  0.002453 0.00415  0.00765 0.00281   0.0405  0.0794  0.01016 
     0.920  0.0611  0.1239   0.2485  0.0630  0.002604 0.00441  0.00814 0.00297   0.0430  0.0841  0.01080 
     0.930  0.0558  0.1137   0.2260  0.0573  0.002379 0.00403  0.00745 0.00269   0.0392  0.0766  0.00989 
     0.940  0.0643  0.1318   0.2598  0.0659  0.002747 0.00465  0.00863 0.00309   0.0452  0.0882  0.01144 
     0.950  0.0659  0.1358   0.2654  0.0673  0.002819 0.00477  0.00887 0.00315   0.0463  0.0904  0.01177 
     0.960  0.0675  0.1399   0.2712  0.0688  0.002894 0.00489  0.00913 0.00321   0.0474  0.0925  0.01210 
     0.970  0.0688  0.1432   0.2755  0.0699  0.002952 0.00499  0.00934 0.00326   0.0483  0.0942  0.01237 
     0.980  0.0697  0.1459   0.2785  0.0707  0.002997 0.00506  0.00950 0.00329   0.0490  0.0954  0.01259 
     0.990  0.0714  0.1501   0.2844  0.0722  0.003073 0.00519  0.00977 0.00335   0.0502  0.0975  0.01293 
     1.000  0.0725  0.1532   0.2882  0.0731  0.003127 0.00528  0.00996 0.00339   0.0510  0.0990  0.01318 
     1.010  0.0729  0.1546   0.2888  0.0733  0.003145 0.00531  0.01004 0.00339   0.0512  0.0994  0.01329 
     1.020  0.0746  0.1592   0.2950  0.0749  0.003226 0.00544  0.01033 0.00346   0.0525  0.1017  0.01366 
     1.030  0.0759  0.1626   0.2991  0.0759  0.003284 0.00554  0.01054 0.00350   0.0533  0.1033  0.01393 
     1.040  0.0766  0.1649   0.3012  0.0764  0.003320 0.00560  0.01068 0.00352   0.0538  0.1042  0.01411 
     1.050  0.0777  0.1679   0.3046  0.0773  0.003370 0.00568  0.01086 0.00356   0.0546  0.1055  0.01435 
     1.060  0.0784  0.1702   0.3065  0.0778  0.003406 0.00574  0.01100 0.00357   0.0551  0.1063  0.01453 
     1.070  0.0786  0.1712   0.3067  0.0778  0.003418 0.00576  0.01106 0.00357   0.0552  0.1065  0.01461 
     1.080  0.0790  0.1728   0.3075  0.0780  0.003440 0.00579  0.01116 0.00358   0.0555  0.1069  0.01473 
     1.090  0.0773  0.1699   0.3001  0.0762  0.003370 0.00567  0.01096 0.00348   0.0543  0.1045  0.01446 
     1.100  0.0763  0.1684   0.2959  0.0751  0.003333 0.00561  0.01087 0.00343   0.0536  0.1032  0.01433 
     1.110  0.0768  0.1703   0.2970  0.0754  0.003360 0.00565  0.01098 0.00344   0.0540  0.1037  0.01447 
     1.120  0.0781  0.1738   0.3014  0.0765  0.003420 0.00575  0.01120 0.00348   0.0549  0.1054  0.01476 
     1.130  0.0791  0.1767   0.3045  0.0773  0.003468 0.00583  0.01138 0.00352   0.0556  0.1066  0.01500 
     1.140  0.0803  0.1801   0.3086  0.0783  0.003526 0.00593  0.01160 0.00356   0.0565  0.1082  0.01527 
     1.150  0.0824  0.1854   0.3159  0.0802  0.003622 0.00609  0.01194 0.00364   0.0579  0.1109  0.01572 
     1.160  0.0830  0.1874   0.3175  0.0805  0.003651 0.00613  0.01206 0.00365   0.0583  0.1115  0.01587 
     1.170  0.0845  0.1915   0.3227  0.0819  0.003723 0.00625  0.01232 0.00371   0.0594  0.1135  0.01621 
     1.180  0.0853  0.1941   0.3250  0.0825  0.003763 0.00632  0.01249 0.00373   0.0600  0.1144  0.01642 
     1.190  0.0862  0.1966   0.3275  0.0831  0.003803 0.00638  0.01264 0.00375   0.0605  0.1154  0.01662 
     1.200  0.0866  0.1983   0.3287  0.0834  0.003827 0.00642  0.01275 0.00376   0.0609  0.1160  0.01676 
     1.210  0.0879  0.2019   0.3327  0.0844  0.003887 0.00652  0.01298 0.00381   0.0617  0.1175  0.01705 
     1.220  0.0893  0.2057   0.3373  0.0855  0.003953 0.00663  0.01323 0.00385   0.0627  0.1192  0.01737 
     1.230  0.0898  0.2077   0.3388  0.0859  0.003981 0.00668  0.01335 0.00387   0.0631  0.1199  0.01752 
     1.240  0.0906  0.2101   0.3410  0.0865  0.004020 0.00674  0.01350 0.00389   0.0636  0.1208  0.01772 
     1.250  0.0912  0.2122   0.3427  0.0869  0.004051 0.00679  0.01364 0.00390   0.0641  0.1215  0.01789 
     1.260  0.0920  0.2148   0.3452  0.0875  0.004092 0.00686  0.01380 0.00393   0.0647  0.1225  0.01810 
     1.270  0.0925  0.2166   0.3464  0.0878  0.004118 0.00690  0.01392 0.00394   0.0650  0.1230  0.01825 
     1.280  0.0923  0.2168   0.3452  0.0875  0.004115 0.00689  0.01393 0.00392   0.0649  0.1227  0.01826 
     1.290  0.0937  0.2206   0.3495  0.0886  0.004178 0.00700  0.01418 0.00396   0.0658  0.1243  0.01857 
     1.300  0.0950  0.2243   0.3537  0.0897  0.004240 0.00710  0.01441 0.00401   0.0667  0.1260  0.01888 
     1.310  0.0958  0.2268   0.3562  0.0903  0.004280 0.00716  0.01458 0.00403   0.0673  0.1269  0.01909 
     1.320  0.0966  0.2295   0.3587  0.0909  0.004322 0.00723  0.01475 0.00406   0.0679  0.1279  0.01931 
     1.330  0.0972  0.2313   0.3602  0.0913  0.004350 0.00728  0.01487 0.00407   0.0683  0.1286  0.01946 
     1.340  0.0983  0.2347   0.3638  0.0922  0.004405 0.00737  0.01509 0.00411   0.0691  0.1299  0.01973 
     1.350  0.0994  0.2381   0.3674  0.0931  0.004461 0.00746  0.01531 0.00414   0.0699  0.1313  0.02002 
     1.360  0.0995  0.2387   0.3670  0.0930  0.004466 0.00747  0.01535 0.00414   0.0699  0.1313  0.02006 
     1.370  0.1012  0.2435   0.3727  0.0944  0.004546 0.00760  0.01566 0.00420   0.0711  0.1334  0.02046 
     1.380  0.1023  0.2468   0.3760  0.0953  0.004599 0.00769  0.01587 0.00423   0.0719  0.1347  0.02073 
     1.390  0.1019  0.2466   0.3743  0.0948  0.004589 0.00767  0.01586 0.00421   0.0716  0.1342  0.02071 
     1.400  0.1019  0.2471   0.3737  0.0947  0.004592 0.00767  0.01590 0.00420   0.0716  0.1341  0.02075 
     1.410  0.1012  0.2460   0.3706  0.0939  0.004564 0.00762  0.01583 0.00416   0.0711  0.1330  0.02066 
     1.420  0.1009  0.2458   0.3690  0.0935  0.004554 0.00760  0.01582 0.00414   0.0709  0.1325  0.02064 
     1.430  0.1014  0.2475   0.3702  0.0938  0.004578 0.00764  0.01593 0.00415   0.0712  0.1330  0.02078 
     1.440  0.1030  0.2522   0.3757  0.0951  0.004657 0.00777  0.01624 0.00421   0.0724  0.1351  0.02117 
     1.450  0.1045  0.2563   0.3804  0.0963  0.004725 0.00789  0.01650 0.00426   0.0734  0.1369  0.02151 
     1.460  0.1053  0.2589   0.3828  0.0969  0.004766 0.00795  0.01667 0.00428   0.0740  0.1378  0.02172 
     1.470  0.1057  0.2604   0.3837  0.0972  0.004787 0.00799  0.01677 0.00429   0.0742  0.1382  0.02185 
     1.480  0.1074  0.2652   0.3894  0.0986  0.004869 0.00812  0.01709 0.00435   0.0754  0.1404  0.02225 
     1.490  0.1097  0.2715   0.3973  0.1006  0.004977 0.00830  0.01749 0.00443   0.0771  0.1433  0.02278 
     1.500  0.1112  0.2759   0.4023  0.1018  0.005051 0.00842  0.01778 0.00449   0.0781  0.1452  0.02314 
     1.510  0.1127  0.2801   0.4071  0.1030  0.005121 0.00854  0.01806 0.00454   0.0792  0.1470  0.02350 
     1.520  0.1153  0.2872   0.4161  0.1053  0.005245 0.00874  0.01852 0.00463   0.0810  0.1503  0.02409 
     1.530  0.1170  0.2919   0.4216  0.1067  0.005324 0.00887  0.01883 0.00469   0.0822  0.1524  0.02449 
     1.540  0.1191  0.2979   0.4288  0.1085  0.005426 0.00904  0.01922 0.00477   0.0837  0.1551  0.02499 
     1.550  0.1204  0.3017   0.4331  0.1096  0.005489 0.00914  0.01947 0.00481   0.0846  0.1567  0.02531 
     1.560  0.1168  0.2933   0.4196  0.1062  0.005328 0.00887  0.01893 0.00466   0.0821  0.1519  0.02460 
     1.570  0.1210  0.3044   0.4340  0.1098  0.005523 0.00920  0.01966 0.00482   0.0850  0.1572  0.02553 
     1.580  0.1150  0.2899   0.4121  0.1042  0.005253 0.00875  0.01872 0.00457   0.0808  0.1493  0.02432 
     1.590  0.1193  0.3014   0.4271  0.1081  0.005455 0.00908  0.01947 0.00473   0.0839  0.1549  0.02528 
     1.600  0.1183  0.2993   0.4232  0.1070  0.005412 0.00901  0.01934 0.00469   0.0832  0.1535  0.02510 
     1.610  0.1231  0.3122   0.4397  0.1112  0.005637 0.00938  0.02018 0.00487   0.0865  0.1596  0.02618 
     1.620  0.1237  0.3140   0.4412  0.1116  0.005664 0.00942  0.02030 0.00488   0.0869  0.1602  0.02633 
     1.630  0.1253  0.3188   0.4467  0.1130  0.005744 0.00956  0.02061 0.00494   0.0881  0.1622  0.02674 
     1.640  0.1262  0.3216   0.4494  0.1137  0.005789 0.00963  0.02080 0.00497   0.0887  0.1633  0.02698 
     1.650  0.1265  0.3230   0.4500  0.1138  0.005806 0.00966  0.02090 0.00497   0.0889  0.1636  0.02709 
     1.660  0.1282  0.3276   0.4553  0.1151  0.005884 0.00978  0.02120 0.00503   0.0901  0.1656  0.02748 
     1.670  0.1282  0.3283   0.4550  0.1150  0.005890 0.00979  0.02125 0.00502   0.0901  0.1655  0.02754 
     1.680  0.1284  0.3295   0.4554  0.1151  0.005904 0.00982  0.02133 0.00502   0.0903  0.1657  0.02764 
     1.690  0.1287  0.3305   0.4558  0.1152  0.005918 0.00984  0.02141 0.00502   0.0904  0.1660  0.02773 
     1.700  0.1311  0.3374   0.4639  0.1173  0.006033 0.01003  0.02186 0.00511   0.0921  0.1690  0.02830 
     1.720  0.1301  0.3360   0.4596  0.1162  0.005996 0.00996  0.02178 0.00506   0.0914  0.1675  0.02818 
     1.740  0.1293  0.3349   0.4560  0.1152  0.005966 0.00991  0.02172 0.00501   0.0909  0.1663  0.02810 
     1.760  0.1287  0.3343   0.4530  0.1145  0.005945 0.00987  0.02170 0.00497   0.0905  0.1654  0.02805 
     1.780  0.1279  0.3332   0.4493  0.1135  0.005914 0.00982  0.02163 0.00493   0.0899  0.1641  0.02796 
     1.800  0.1269  0.3316   0.4450  0.1124  0.005874 0.00975  0.02154 0.00488   0.0892  0.1627  0.02783 
     1.820  0.1261  0.3304   0.4416  0.1115  0.005844 0.00970  0.02148 0.00484   0.0886  0.1615  0.02774 
     1.840  0.1254  0.3294   0.4382  0.1107  0.005815 0.00965  0.02142 0.00479   0.0881  0.1604  0.02765 
     1.860  0.1245  0.3278   0.4343  0.1097  0.005778 0.00958  0.02133 0.00475   0.0875  0.1591  0.02753 
     1.880  0.1238  0.3270   0.4314  0.1089  0.005754 0.00954  0.02129 0.00471   0.0870  0.1581  0.02746 
     1.900  0.1233  0.3263   0.4288  0.1083  0.005734 0.00950  0.02126 0.00468   0.0866  0.1572  0.02741 
     1.920  0.1223  0.3246   0.4248  0.1072  0.005694 0.00944  0.02115 0.00463   0.0860  0.1559  0.02726 
     1.940  0.1217  0.3237   0.4220  0.1065  0.005670 0.00939  0.02111 0.00460   0.0855  0.1549  0.02719 
     1.960  0.1212  0.3231   0.4196  0.1059  0.005650 0.00936  0.02108 0.00457   0.0851  0.1541  0.02714 
     1.980  0.1202  0.3213   0.4158  0.1049  0.005612 0.00929  0.02098 0.00452   0.0845  0.1528  0.02700 
     2.000  0.1197  0.3206   0.4133  0.1043  0.005591 0.00926  0.02094 0.00449   0.0841  0.1520  0.02695 
     2.020  0.1185  0.3180   0.4086  0.1031  0.005539 0.00917  0.02078 0.00444   0.0832  0.1503  0.02673 
     2.040  0.1176  0.3165   0.4052  0.1022  0.005505 0.00911  0.02069 0.00440   0.0827  0.1491  0.02661 
     2.060  0.1170  0.3153   0.4023  0.1015  0.005477 0.00906  0.02063 0.00437   0.0822  0.1481  0.02651 
     2.080  0.1164  0.3146   0.4001  0.1009  0.005458 0.00903  0.02059 0.00434   0.0818  0.1474  0.02646 
     2.100  0.1152  0.3119   0.3954  0.0997  0.005404 0.00894  0.02042 0.00428   0.0810  0.1457  0.02624 
     2.120  0.1148  0.3113   0.3933  0.0992  0.005387 0.00891  0.02039 0.00426   0.0806  0.1450  0.02619 
     2.140  0.1136  0.3086   0.3888  0.0980  0.005335 0.00882  0.02023 0.00421   0.0798  0.1434  0.02597 
     2.160  0.1126  0.3065   0.3849  0.0970  0.005291 0.00875  0.02010 0.00416   0.0791  0.1420  0.02579 
     2.180  0.1111  0.3030   0.3795  0.0957  0.005226 0.00864  0.01988 0.00410   0.0781  0.1401  0.02551 
     2.200  0.1098  0.3001   0.3747  0.0945  0.005170 0.00854  0.01970 0.00405   0.0772  0.1384  0.02527 
     2.220  0.1084  0.2968   0.3695  0.0931  0.005107 0.00844  0.01949 0.00399   0.0762  0.1365  0.02499 
     2.240  0.1069  0.2931   0.3639  0.0917  0.005038 0.00832  0.01925 0.00393   0.0751  0.1345  0.02468 
     2.260  0.1045  0.2870   0.3554  0.0896  0.004929 0.00814  0.01886 0.00383   0.0734  0.1314  0.02418 
     2.280  0.1012  0.2785   0.3439  0.0867  0.004777 0.00789  0.01831 0.00371   0.0711  0.1272  0.02346 
     2.300  0.0944  0.2601   0.3204  0.0807  0.004458 0.00736  0.01711 0.00345   0.0663  0.1185  0.02192 
     2.320  0.0899  0.2481   0.3048  0.0768  0.004248 0.00701  0.01633 0.00328   0.0632  0.1128  0.02091 
     2.340  0.0855  0.2364   0.2898  0.0730  0.004044 0.00668  0.01557 0.00312   0.0601  0.1073  0.01993 
     2.360  0.0817  0.2263   0.2766  0.0697  0.003867 0.00638  0.01490 0.00298   0.0574  0.1024  0.01908 
     2.380  0.0797  0.2211   0.2696  0.0679  0.003774 0.00623  0.01457 0.00290   0.0560  0.0999  0.01864 
     2.400  0.0780  0.2166   0.2635  0.0664  0.003695 0.00610  0.01428 0.00283   0.0548  0.0977  0.01827 
     2.420  0.0762  0.2118   0.2571  0.0648  0.003610 0.00596  0.01397 0.00276   0.0535  0.0953  0.01787 
     2.440  0.0755  0.2103   0.2547  0.0641  0.003581 0.00591  0.01387 0.00273   0.0531  0.0944  0.01774 
     2.460  0.0743  0.2073   0.2505  0.0631  0.003527 0.00582  0.01368 0.00269   0.0522  0.0929  0.01749 
     2.480  0.0735  0.2053   0.2476  0.0623  0.003490 0.00576  0.01356 0.00266   0.0517  0.0918  0.01733 
     2.500  0.0726  0.2031   0.2444  0.0615  0.003450 0.00569  0.01342 0.00262   0.0510  0.0907  0.01715 
     2.520  0.0717  0.2007   0.2410  0.0607  0.003407 0.00562  0.01327 0.00258   0.0504  0.0895  0.01695 
     2.540  0.0716  0.2007   0.2405  0.0605  0.003404 0.00561  0.01327 0.00258   0.0503  0.0893  0.01695 
     2.560  0.0715  0.2006   0.2399  0.0604  0.003400 0.00560  0.01327 0.00257   0.0502  0.0891  0.01694 
     2.580  0.0713  0.2004   0.2391  0.0602  0.003393 0.00559  0.01326 0.00256   0.0501  0.0888  0.01693 
     2.600  0.0706  0.1987   0.2366  0.0595  0.003361 0.00554  0.01315 0.00253   0.0496  0.0879  0.01678 
     2.620  0.0703  0.1982   0.2356  0.0593  0.003351 0.00552  0.01312 0.00252   0.0494  0.0876  0.01674 
     2.640  0.0700  0.1975   0.2344  0.0590  0.003338 0.00550  0.01309 0.00251   0.0492  0.0871  0.01669 
     2.660  0.0697  0.1968   0.2331  0.0586  0.003323 0.00547  0.01304 0.00249   0.0490  0.0867  0.01663 
     2.680  0.0693  0.1959   0.2316  0.0583  0.003306 0.00545  0.01299 0.00247   0.0487  0.0861  0.01656 
     2.700  0.0694  0.1964   0.2318  0.0583  0.003312 0.00546  0.01303 0.00248   0.0488  0.0862  0.01661 
     2.740  0.0690  0.1957   0.2301  0.0579  0.003295 0.00543  0.01298 0.00246   0.0485  0.0856  0.01655 
     2.780  0.0690  0.1961   0.2298  0.0578  0.003298 0.00543  0.01302 0.00245   0.0485  0.0856  0.01659 
     2.820  0.0689  0.1962   0.2291  0.0576  0.003295 0.00542  0.01303 0.00244   0.0484  0.0854  0.01660 
     2.860  0.0686  0.1959   0.2281  0.0574  0.003287 0.00541  0.01302 0.00243   0.0482  0.0850  0.01658 
     2.900  0.0689  0.1971   0.2288  0.0575  0.003302 0.00543  0.01311 0.00244   0.0484  0.0853  0.01668 
     2.940  0.0691  0.1980   0.2292  0.0576  0.003314 0.00545  0.01318 0.00244   0.0486  0.0855  0.01677 
     2.980  0.0686  0.1967   0.2271  0.0571  0.003290 0.00541  0.01310 0.00242   0.0482  0.0847  0.01667 
     3.020  0.0683  0.1963   0.2259  0.0568  0.003279 0.00539  0.01308 0.00240   0.0480  0.0843  0.01663 
     3.060  0.0679  0.1955   0.2244  0.0564  0.003263 0.00537  0.01304 0.00238   0.0477  0.0838  0.01657 
     3.100  0.0670  0.1931   0.2211  0.0556  0.003220 0.00529  0.01289 0.00235   0.0471  0.0826  0.01637 
     3.140  0.0666  0.1923   0.2196  0.0552  0.003203 0.00527  0.01284 0.00233   0.0468  0.0820  0.01631 
     3.180  0.0657  0.1900   0.2165  0.0544  0.003162 0.00520  0.01269 0.00230   0.0462  0.0809  0.01612 
     3.220  0.0713  0.1935   0.2318  0.0596  0.003564 0.00542  0.01357 0.00252   0.0475  0.0844  0.01650 
     3.260  0.0847  0.2033   0.2704  0.0722  0.004540 0.00600  0.01575 0.00307   0.0510  0.0934  0.01751 
     3.300  0.2697  0.3525   0.8107  0.2452  0.017801 0.01437  0.04600 0.01060   0.1046  0.2219  0.03266 
     3.340  0.1451  0.2497   0.4494  0.1289  0.008983 0.00880  0.02587 0.00553   0.0685  0.1346  0.02233 
     3.380  0.0924  0.2046   0.2943  0.0797  0.005229 0.00635  0.01720 0.00339   0.0526  0.0972  0.01781 
     3.420  0.1032  0.2130   0.3278  0.0899  0.006063 0.00691  0.01914 0.00383   0.0560  0.1045  0.01871 
     3.460  0.1222  0.2268   0.3872  0.1081  0.007553 0.00789  0.02256 0.00461   0.0619  0.1173  0.02021 
     3.500  0.0911  0.2002   0.2926  0.0787  0.005261 0.00635  0.01723 0.00334   0.0520  0.0951  0.01751 
     3.540  0.0902  0.1980   0.2907  0.0781  0.005247 0.00632  0.01716 0.00331   0.0516  0.0940  0.01733 
     3.580  0.0898  0.1963   0.2904  0.0778  0.005266 0.00632  0.01718 0.00330   0.0514  0.0933  0.01721 
     3.620  0.0841  0.1903   0.2730  0.0725  0.004869 0.00603  0.01622 0.00307   0.0494  0.0890  0.01664 
     3.660  0.0782  0.1838   0.2548  0.0670  0.004455 0.00572  0.01520 0.00283   0.0472  0.0843  0.01601 
     3.700  0.0780  0.1821   0.2547  0.0669  0.004482 0.00571  0.01522 0.00282   0.0470  0.0837  0.01589 
     3.740  0.0776  0.1803   0.2541  0.0667  0.004495 0.00571  0.01522 0.00281   0.0467  0.0830  0.01575 
     3.780  0.0771  0.1782   0.2532  0.0663  0.004504 0.00569  0.01519 0.00280   0.0464  0.0822  0.01560 
     3.820  0.0768  0.1764   0.2531  0.0662  0.004530 0.00569  0.01521 0.00279   0.0462  0.0816  0.01547 
     3.860  0.0766  0.1747   0.2530  0.0661  0.004556 0.00569  0.01524 0.00278   0.0460  0.0809  0.01534 
     3.900  0.0759  0.1720   0.2518  0.0657  0.004565 0.00567  0.01519 0.00276   0.0455  0.0799  0.01513 
     3.940  0.0762  0.1706   0.2538  0.0661  0.004641 0.00571  0.01534 0.00278   0.0456  0.0796  0.01505 
     3.980  0.0757  0.1678   0.2530  0.0658  0.004661 0.00570  0.01532 0.00276   0.0452  0.0787  0.01485 
     4.020  0.0756  0.1650   0.2540  0.0659  0.004729 0.00572  0.01540 0.00276   0.0449  0.0779  0.01464 
     4.060  0.0756  0.1614   0.2556  0.0663  0.004823 0.00574  0.01551 0.00277   0.0446  0.0770  0.01439 
     4.100  0.1309  0.2032   0.4577  0.1205  0.009824 0.00973  0.02760 0.00503   0.0673  0.1147  0.01925 
     4.140  0.0981  0.1736   0.3408  0.0887  0.007007 0.00745  0.02067 0.00370   0.0536  0.0911  0.01604 
     4.180  0.0881  0.1622   0.3065  0.0793  0.006217 0.00678  0.01864 0.00331   0.0493  0.0832  0.01490 
     4.220  0.0783  0.1502   0.2725  0.0701  0.005445 0.00610  0.01663 0.00292   0.0448  0.0754  0.01371 
     4.260  0.0786  0.1466   0.2758  0.0707  0.005584 0.00617  0.01685 0.00294   0.0447  0.0747  0.01348 
     4.300  0.0788  0.1432   0.2791  0.0713  0.005718 0.00626  0.01708 0.00296   0.0447  0.0739  0.01325 
     4.340  0.0790  0.1400   0.2823  0.0719  0.005847 0.00634  0.01731 0.00298   0.0447  0.0732  0.01304 
     4.380  0.0792  0.1369   0.2854  0.0724  0.005972 0.00643  0.01753 0.00300   0.0447  0.0726  0.01284 
     4.420  0.0793  0.1339   0.2885  0.0728  0.006092 0.00651  0.01774 0.00301   0.0447  0.0719  0.01265 
     4.460  0.0796  0.1316   0.2920  0.0734  0.006217 0.00662  0.01800 0.00303   0.0449  0.0714  0.01251 
     4.500  0.0797  0.1298   0.2946  0.0737  0.006309 0.00671  0.01819 0.00304   0.0451  0.0710  0.01241 
     4.540  0.0792  0.1279   0.2951  0.0735  0.006345 0.00676  0.01826 0.00302   0.0451  0.0703  0.01227 
     4.580  0.0786  0.1261   0.2952  0.0731  0.006366 0.00680  0.01830 0.00301   0.0451  0.0696  0.01214 
     4.620  0.0781  0.1250   0.2951  0.0728  0.006377 0.00684  0.01834 0.00299   0.0451  0.0691  0.01207 
     4.660  0.0770  0.1233   0.2923  0.0717  0.006319 0.00682  0.01820 0.00294   0.0448  0.0680  0.01192 
     4.700  0.0758  0.1216   0.2896  0.0707  0.006266 0.00680  0.01807 0.00290   0.0445  0.0670  0.01178 
     4.740  0.0747  0.1199   0.2871  0.0698  0.006219 0.00678  0.01795 0.00285   0.0442  0.0661  0.01163 
     4.780  0.0739  0.1186   0.2854  0.0690  0.006185 0.00679  0.01788 0.00282   0.0440  0.0653  0.01153 
     4.820  0.0726  0.1171   0.2821  0.0679  0.006114 0.00675  0.01771 0.00277   0.0437  0.0643  0.01139 
     4.860  0.0715  0.1155   0.2789  0.0669  0.006046 0.00672  0.01755 0.00273   0.0433  0.0633  0.01124 
     4.900  0.0703  0.1139   0.2759  0.0658  0.005982 0.00669  0.01739 0.00268   0.0430  0.0623  0.01110 
     4.940  0.0690  0.1117   0.2724  0.0647  0.005913 0.00664  0.01721 0.00263   0.0425  0.0612  0.01091 
     4.980  0.0694  0.1113   0.2763  0.0653  0.006020 0.00678  0.01749 0.00265   0.0430  0.0613  0.01092 
     5.020  0.0705  0.1245   0.2830  0.0717  0.007371 0.00899  0.01795 0.00358   0.0439  0.0784  0.01123 
     5.060  0.0726  0.1274   0.2947  0.0743  0.007037 0.01075  0.01873 0.00362   0.0455  0.0816  0.01161 
     5.100  0.0634  0.1329   0.3129  0.0785  0.006658 0.01038  0.01992 0.00285   0.0480  0.0866  0.01225 
     5.140  0.0696  0.1375   0.3268  0.1025  0.007782 0.01119  0.02085 0.00304   0.0500  0.0907  0.01281 
     5.180  0.0852  0.1654   0.3687  0.0905  0.009581 0.01227  0.02358 0.00359   0.0560  0.0987  0.01745 
     5.220  0.1128  0.1863   0.5962  0.1074  0.012642 0.01389  0.02841 0.00487   0.0616  0.1302  0.02645 
     5.260  0.1326  0.1802   0.6251  0.1094  0.014972 0.01519  0.03317 0.00637   0.0668  0.1288  0.02325 
     5.300  0.1229  0.1521   0.5793  0.1047  0.013607 0.01576  0.03803 0.00578   0.0653  0.1117  0.02824 
     5.340  0.1269  0.1653   0.6483  0.1144  0.015433 0.01921  0.04299 0.00700   0.0722  0.1178  0.03158 
     5.380  0.1074  0.1340   0.4854  0.0959  0.014188 0.01731  0.04967 0.00518   0.0632  0.1011  0.02751 
     5.420  0.0890  0.1234   0.4373  0.0886  0.013513 0.01734  0.04995 0.00507   0.0623  0.1092  0.02597 
     5.460  0.0917  0.1556   0.4579  0.0895  0.013851 0.01771  0.04537 0.00512   0.0657  0.0999  0.01719 
     5.500  0.1029  0.1605   0.5586  0.0974  0.020109 0.02243  0.03921 0.00849   0.0842  0.1161  0.03414 
     5.540  0.1121  0.1652   0.5563  0.1001  0.019440 0.02306  0.03626 0.00706   0.0771  0.1395  0.02394 
     5.580  0.1149  0.1768   0.6125  0.1144  0.017233 0.02258  0.03485 0.00734   0.0734  0.1305  0.03006 
     5.620  0.1512  0.2156   0.7465  0.1348  0.021897 0.02416  0.03678 0.00924   0.0790  0.1656  0.03430 
     5.660  0.1822  0.2134   0.8554  0.1497  0.023449 0.02550  0.04046 0.00874   0.0832  0.1973  0.03500 
     5.700  0.2027  0.2332   0.8853  0.1535  0.019756 0.02506  0.03300 0.00854   0.0817  0.2015  0.04268 
     5.740  0.2028  0.2466   0.8746  0.1533  0.019617 0.02078  0.03828 0.00787   0.0760  0.1908  0.03111 
     5.780  0.1900  0.2173   0.8071  0.1465  0.019379 0.01796  0.04644 0.00773   0.0715  0.1708  0.03468 
     5.820  0.1772  0.2135   0.7628  0.1478  0.013851 0.01444  0.04613 0.00672   0.0690  0.1755  0.03316 
     5.860  0.1892  0.2564   0.8680  0.1545  0.012701 0.01588  0.03634 0.00789   0.0680  0.1831  0.02739 
     5.900  0.1963  0.2342   0.8875  0.1660  0.014680 0.01337  0.03000 0.00692   0.0688  0.1898  0.02479 
     5.940  0.2026  0.2362   0.9043  0.1723  0.011838 0.01170  0.03474 0.00806   0.0715  0.1837  0.03033 
     5.980  0.2326  0.3084   1.1169  0.2112  0.016933 0.01360  0.04485 0.00901   0.0761  0.2426  0.04089 
     6.020  0.2924  0.3522   1.3881  0.2424  0.019861 0.01493  0.05463 0.01074   0.0831  0.2805  0.04729 
     6.060  0.3146  0.3661   1.4566  0.2481  0.020351 0.01775  0.06470 0.01282   0.0936  0.2959  0.05573 
     6.100  0.3376  0.4212   1.6769  0.2882  0.024598 0.02156  0.08000 0.01407   0.1120  0.3420  0.05583 
     6.140  0.4936  0.5926   2.5573  0.4572  0.037706 0.02889  0.13350 0.01842   0.1417  0.5219  0.07463 
     6.180  0.8484  0.8886   4.1104  0.7029  0.060759 0.04330  0.19984 0.03470   0.1813  0.8720  0.12468 
     6.220  1.0838  1.0204   4.7376  0.7488  0.067462 0.04780  0.20621 0.03931   0.2069  0.9595  0.15108 
     6.260  0.9702  0.8848   4.1377  0.6355  0.058096 0.04292  0.17336 0.03205   0.1933  0.8082  0.12178 
     6.300  0.7447  0.7111   3.1836  0.5009  0.047298 0.03387  0.14200 0.02721   0.1571  0.6390  0.10466 
     6.340  0.5878  0.5928   2.5490  0.4080  0.039112 0.02865  0.12332 0.02132   0.1291  0.5093  0.08484 
     6.380  0.4936  0.5170   2.1420  0.3475  0.030773 0.02621  0.10963 0.01967   0.1130  0.4286  0.07006 
     6.420  0.4348  0.4480   1.8341  0.3064  0.030538 0.02302  0.10643 0.01731   0.1034  0.3536  0.05885 
     6.460  0.3833  0.4062   1.6229  0.2746  0.030402 0.02014  0.10588 0.01525   0.0979  0.3283  0.05035 
     6.500  0.3538  0.3800   1.5258  0.2605  0.027246 0.02328  0.10500 0.01629   0.0957  0.3131  0.05298 
     6.540  0.3413  0.3763   1.4864  0.2579  0.026263 0.02619  0.09461 0.01594   0.0964  0.3052  0.05284 
     6.580  0.3463  0.3848   1.5262  0.2736  0.030088 0.02734  0.07979 0.01507   0.1015  0.3116  0.05481 
     6.620  0.3551  0.4073   1.5985  0.2840  0.032934 0.02771  0.07726 0.01760   0.1093  0.3374  0.05804 
     6.660  0.3757  0.4082   1.6120  0.2824  0.033452 0.02740  0.07873 0.01818   0.1128  0.3362  0.05683 
     6.700  0.3794  0.4149   1.6533  0.2850  0.032384 0.02893  0.08000 0.01713   0.1177  0.3434  0.05980 
     6.740  0.3694  0.4107   1.6495  0.2901  0.028740 0.02954  0.08057 0.01866   0.1189  0.3448  0.05927 
     6.780  0.3679  0.4156   1.6348  0.2849  0.030038 0.02403  0.08094 0.01642   0.1152  0.3331  0.06008 
     6.820  0.3799  0.4186   1.6667  0.2938  0.031718 0.02299  0.08090 0.01700   0.1184  0.3447  0.05698 
     6.860  0.3881  0.4367   1.7301  0.3024  0.035253 0.02547  0.08035 0.01772   0.1264  0.3486  0.06390 
     6.900  0.4122  0.4946   1.9095  0.3097  0.038059 0.03144  0.08000 0.01781   0.1379  0.3827  0.07995 
     6.940  0.4586  0.5231   2.0939  0.3560  0.035755 0.03144  0.09231 0.01904   0.1546  0.4269  0.07407 
     6.980  0.6417  0.6738   2.8033  0.4393  0.051591 0.04228  0.11348 0.02217   0.1841  0.5570  0.10321 
     7.020  0.6486  0.6045   2.4959  0.3807  0.046568 0.03479  0.12361 0.02266   0.1764  0.4530  0.08887 
     7.060  0.5654  0.5527   2.1783  0.3750  0.036151 0.03299  0.12955 0.02242   0.1652  0.4521  0.07836 
     7.100  0.5746  0.6089   2.3984  0.4078  0.037881 0.03220  0.13200 0.02209   0.1698  0.5033  0.09026 
     7.140  0.5914  0.6578   2.4811  0.4184  0.038830 0.03374  0.12250 0.02193   0.1788  0.5171  0.08615 
     7.180  0.6040  0.6475   2.5365  0.4232  0.038595 0.03408  0.10781 0.02236   0.1898  0.5101  0.08721 
     7.220  0.6357  0.6935   2.7302  0.4562  0.037231 0.03408  0.10774 0.02248   0.2051  0.5844  0.09973 
     7.260  0.6722  0.7275   2.9627  0.5012  0.041016 0.03383  0.12507 0.02341   0.2270  0.6299  0.10356 
     7.300  0.7060  0.7956   3.1751  0.5380  0.045669 0.03708  0.14800 0.02766   0.2497  0.6703  0.11192 
     7.340  0.7793  0.8448   3.4983  0.5815  0.051172 0.04387  0.17586 0.03260   0.2754  0.7266  0.12877 
     7.380  0.9038  0.9347   3.9923  0.6322  0.059072 0.05258  0.20763 0.03694   0.3088  0.8436  0.13866 
     7.420  1.0622  1.1101   4.5844  0.7206  0.070128 0.05912  0.23197 0.04174   0.3418  0.9527  0.15294 
     7.460  1.1819  1.2154   5.1892  0.8344  0.081146 0.06747  0.25105 0.04752   0.3788  1.0920  0.17990 
     7.500  1.3636  1.3128   5.7234  0.9360  0.090505 0.07653  0.27000 0.05230   0.4104  1.1845  0.19884 
     7.540  1.5473  1.3670   6.2427  1.0466  0.101103 0.08489  0.29300 0.05771   0.4332  1.2755  0.21450 
     7.580  1.6424  1.4237   6.9096  1.1244  0.111005 0.09228  0.31514 0.06387   0.4554  1.3837  0.22789 
     7.620  1.7843  1.5656   7.0364  1.1499  0.116046 0.09507  0.32927 0.06687   0.4763  1.4147  0.23648 
     7.660  1.8135  1.5717   7.0330  1.1271  0.115035 0.09572  0.34024 0.06612   0.4951  1.4030  0.23043 
     7.700  1.7764  1.5178   6.7461  1.0954  0.113180 0.09556  0.34500 0.06425   0.5071  1.3570  0.22521 
     7.740  1.7401  1.5156   6.6536  1.0865  0.112784 0.09617  0.34345 0.06489   0.5095  1.3437  0.22310 
     7.780  1.7486  1.5178   6.5884  1.0785  0.115149 0.09762  0.33995 0.06448   0.5039  1.3244  0.22881 
     7.820  1.7371  1.5257   6.4730  1.0719  0.112854 0.09897  0.33589 0.06303   0.4896  1.2890  0.23073 
     7.860  1.6934  1.4711   6.2101  1.0238  0.108166 0.09527  0.33039 0.06005   0.4681  1.2342  0.22007 
     7.900  1.6004  1.3715   5.7558  0.9572  0.101640 0.09126  0.32300 0.05615   0.4419  1.1521  0.20507 
     7.940  1.4513  1.2458   5.1769  0.8782  0.095015 0.08803  0.31185 0.05246   0.4134  1.0393  0.18809 
     7.980  1.3213  1.1417   4.7047  0.8047  0.089894 0.08469  0.29656 0.04921   0.3881  0.9548  0.17256 
     8.020  1.2359  1.0497   4.3169  0.7402  0.084261 0.07982  0.27714 0.04622   0.3656  0.8786  0.16093 
     8.060  1.1553  0.9681   3.9386  0.6638  0.076168 0.07495  0.24966 0.04118   0.3353  0.8057  0.14962 
     8.100  1.0619  0.8963   3.6316  0.6284  0.070255 0.07111  0.23000 0.03750   0.3013  0.7492  0.13563 
     8.140  0.9996  0.8488   3.4069  0.5868  0.068001 0.06712  0.22338 0.03603   0.2689  0.7117  0.12428 
     8.180  0.9604  0.8245   3.2808  0.5776  0.067026 0.06409  0.21859 0.03343   0.2493  0.6905  0.11768 
     8.220  0.9310  0.8112   3.2548  0.5807  0.062835 0.06150  0.20890 0.03183   0.2375  0.6751  0.11582 
     8.260  0.9116  0.8071   3.2549  0.5853  0.060910 0.05836  0.19083 0.03109   0.2318  0.6689  0.11411 
     8.300  0.9244  0.8196   3.2795  0.5845  0.059679 0.05697  0.17500 0.03073   0.2329  0.6727  0.11191 
     8.340  0.9581  0.8138   3.3101  0.5801  0.058065 0.05595  0.16412 0.03025   0.2377  0.6776  0.10618 
     8.380  0.9635  0.8027   3.3304  0.5857  0.058509 0.05474  0.15623 0.03007   0.2492  0.6844  0.10518 
     8.420  0.9822  0.8125   3.3987  0.6023  0.058954 0.05102  0.15604 0.03025   0.2632  0.6963  0.10558 
     8.460  1.0268  0.8222   3.5203  0.6382  0.059153 0.04998  0.16148 0.03093   0.2652  0.7231  0.11296 
     8.500  1.0901  0.8338   3.6937  0.6817  0.060463 0.04976  0.16500 0.03236   0.2631  0.7670  0.11512 
     8.540  1.1399  0.8910   3.9210  0.7174  0.062525 0.04940  0.16460 0.03388   0.2430  0.8087  0.11510 
     8.580  1.1781  0.9030   4.0351  0.7370  0.063661 0.04745  0.16362 0.03430   0.2166  0.8144  0.11792 
     8.620  1.2131  0.8849   3.9649  0.7092  0.061030 0.04425  0.16221 0.03340   0.1884  0.7986  0.11695 
     8.660  1.1827  0.8257   3.7579  0.6661  0.056261 0.04082  0.15955 0.03105   0.1635  0.7422  0.10531 
     8.700  1.0847  0.7458   3.3728  0.6102  0.050410 0.03658  0.15500 0.02822   0.1431  0.6619  0.09349 
     8.740  0.9798  0.6595   2.9401  0.5349  0.044891 0.03208  0.13114 0.02525   0.1266  0.5725  0.08104 
     8.780  0.8807  0.5755   2.5577  0.4681  0.039818 0.02780  0.09899 0.02217   0.1133  0.4973  0.06885 
     8.820  0.7930  0.5030   2.2378  0.4145  0.035137 0.02424  0.09685 0.01939   0.1026  0.4308  0.05810 
     8.860  0.7192  0.4447   1.9744  0.3684  0.031311 0.02171  0.11698 0.01760   0.0939  0.3732  0.05022 
     8.900  0.6744  0.4018   1.8084  0.3537  0.028738 0.01962  0.13000 0.01568   0.0867  0.3371  0.04513 
     8.940  0.6580  0.3708   1.7106  0.3487  0.028123 0.01794  0.09480 0.01484   0.0807  0.3111  0.03936 
     8.980  0.6587  0.3490   1.6749  0.3411  0.027238 0.01728  0.04040 0.01481   0.0756  0.2910  0.03570 
     9.020  0.6405  0.3242   1.5993  0.3216  0.024111 0.01574  0.03416 0.01389   0.0713  0.2706  0.03453 
     9.060  0.6000  0.2996   1.4368  0.2891  0.021623 0.01385  0.05592 0.01242   0.0675  0.2536  0.03207 
     9.100  0.5639  0.2768   1.3434  0.2722  0.020654 0.01298  0.07000 0.01143   0.0642  0.2411  0.03043 
     9.140  0.5412  0.2704   1.3000  0.2651  0.020225 0.01223  0.06221 0.01154   0.0613  0.2423  0.03043 
     9.180  0.5301  0.2661   1.2834  0.2614  0.019315 0.01153  0.04895 0.01125   0.0588  0.2447  0.03175 
     9.220  0.5263  0.2546   1.2648  0.2559  0.017615 0.01087  0.04320 0.01084   0.0565  0.2301  0.03362 
     9.260  0.5244  0.2450   1.2492  0.2521  0.016318 0.01030  0.04074 0.01076   0.0545  0.2216  0.03000 
     9.300  0.5222  0.2401   1.2376  0.2498  0.015972 0.01000  0.03833 0.01066   0.0526  0.2180  0.02924 
     9.340  0.5179  0.2444   1.2132  0.2485  0.015503 0.00994  0.03433 0.01058   0.0509  0.2174  0.02922 
     9.380  0.5123  0.2421   1.1887  0.2469  0.015476 0.01033  0.03063 0.01053   0.0494  0.2121  0.02781 
     9.420  0.5066  0.2307   1.1757  0.2457  0.015846 0.01067  0.03115 0.01051   0.0480  0.2014  0.02782 
     9.460  0.5017  0.2218   1.1701  0.2467  0.016057 0.01043  0.03759 0.01067   0.0469  0.2025  0.02887 
     9.500  0.4979  0.2203   1.1684  0.2474  0.015241 0.00947  0.04333 0.01099   0.0460  0.2057  0.02772 
     9.540  0.4967  0.2229   1.1790  0.2477  0.014289 0.00972  0.04552 0.01117   0.0454  0.2117  0.02608 
     9.580  0.4971  0.2278   1.2165  0.2495  0.015514 0.01147  0.04722 0.01150   0.0461  0.2151  0.02476 
     9.620  0.5012  0.2412   1.2932  0.2522  0.019073 0.01553  0.05009 0.01241   0.0514  0.2281  0.02928 
     9.660  0.5057  0.2674   1.3762  0.2543  0.020791 0.01991  0.05478 0.01367   0.0530  0.2652  0.03153 
     9.700  0.5078  0.2614   1.3478  0.2487  0.020916 0.01543  0.05733 0.01265   0.0517  0.2440  0.03130 
     9.740  0.4977  0.2448   1.2064  0.2420  0.015369 0.01075  0.05341 0.01157   0.0436  0.2180  0.02696 
     9.780  0.4858  0.2175   1.1458  0.2370  0.013772 0.00883  0.04570 0.01090   0.0423  0.2059  0.02321 
     9.820  0.4800  0.2111   1.1207  0.2347  0.013557 0.00837  0.03931 0.01068   0.0418  0.2024  0.02232 
     9.860  0.4779  0.2078   1.1114  0.2347  0.013271 0.00852  0.03311 0.01014   0.0415  0.1990  0.02378 
     9.900  0.4776  0.2047   1.1100  0.2361  0.012587 0.00866  0.02900 0.01005   0.0413  0.1918  0.02470 
     9.940  0.4790  0.1978   1.1099  0.2377  0.012045 0.00833  0.02706 0.01039   0.0412  0.1921  0.02142 
     9.980  0.4857  0.1938   1.1116  0.2391  0.011860 0.00835  0.02584 0.00995   0.0411  0.1935  0.02118 
    10.020  0.4946  0.2053   1.1231  0.2404  0.013140 0.00859  0.02661 0.01020   0.0411  0.1939  0.02119 
    10.060  0.5023  0.2067   1.1396  0.2434  0.013334 0.00903  0.03200 0.01103   0.0412  0.1955  0.02053 
    10.100  0.5058  0.2064   1.1526  0.2443  0.013053 0.00816  0.03733 0.01160   0.0413  0.1969  0.02225 
    10.200  0.5217  0.2157   1.1519  0.2446  0.013440 0.00851  0.04400 0.00989   0.0419  0.1851  0.02361 
    10.300  0.5376  0.2215   1.1993  0.2571  0.014316 0.00931  0.03200 0.01080   0.0430  0.1917  0.02268 
    10.400  0.5805  0.2519   1.3027  0.2807  0.015253 0.01010  0.03200 0.01289   0.0446  0.2144  0.02531 
    10.500  0.6575  0.2795   1.5303  0.3620  0.020986 0.01448  0.06700 0.01384   0.0482  0.2643  0.02727 
    10.600  0.7031  0.3223   1.6885  0.3550  0.020504 0.01352  0.08667 0.01549   0.0521  0.2965  0.03643 
    10.700  0.7095  0.3381   1.7162  0.3533  0.021689 0.01449  0.08393 0.01542   0.0598  0.3044  0.03447 
    10.800  0.7274  0.3533   1.7725  0.3565  0.022333 0.01541  0.04669 0.01589   0.0649  0.3098  0.03628 
    10.900  0.7668  0.3988   1.9622  0.4023  0.026334 0.01805  0.04991 0.01683   0.0783  0.3632  0.04193 
    11.000  0.9300  0.5178   2.5691  0.5208  0.034123 0.02460  0.06634 0.02277   0.1025  0.5091  0.05682 
    11.100  1.1179  0.7110   3.3102  0.6902  0.041873 0.03468  0.08915 0.03022   0.1500  0.6890  0.08099 
    11.200  1.9887  1.4778   7.0607  1.3846  0.088877 0.07159  0.18216 0.05943   0.2448  1.4918  0.16500 
    11.300  2.1921  1.5351   7.1154  1.2795  0.097083 0.07777  0.18635 0.06051   0.3284  1.4311  0.18306 
    11.400  1.7602  1.1284   5.0403  0.9167  0.073972 0.05780  0.13807 0.04388   0.2680  0.9885  0.12945 
    11.500  1.4895  0.8740   3.9173  0.7419  0.059510 0.04827  0.11365 0.03546   0.2008  0.7347  0.10198 
    11.600  1.3549  0.7630   3.3621  0.6594  0.057465 0.04166  0.10246 0.03142   0.1839  0.6037  0.08412 
    11.700  1.3020  0.6849   3.0830  0.6250  0.053755 0.04253  0.10291 0.03282   0.1939  0.5364  0.08102 
    11.800  1.3503  0.7078   3.1133  0.6354  0.056695 0.04526  0.10716 0.03256   0.2151  0.5523  0.07963 
    11.900  1.4536  0.7924   3.4449  0.7013  0.061184 0.05318  0.12210 0.03800   0.2333  0.6164  0.09125 
    12.000  1.5549  0.8568   3.6571  0.7374  0.070931 0.05758  0.13736 0.04325   0.2473  0.6512  0.09800 
    12.100  1.5608  0.8340   3.5861  0.7224  0.073142 0.05942  0.14390 0.04687   0.2699  0.6310  0.09904 
    12.200  1.6073  0.8379   3.6350  0.7391  0.079598 0.06661  0.15838 0.05134   0.3099  0.6306  0.10615 
    12.300  1.7051  0.9734   4.1111  0.8255  0.093720 0.08194  0.18951 0.06079   0.3715  0.7191  0.12964 
    12.400  1.8324  1.0006   4.2295  0.8667  0.094733 0.08181  0.19458 0.06507   0.4067  0.7619  0.13119 
    12.500  1.9770  1.0867   4.6630  0.9668  0.106767 0.09016  0.21703 0.07295   0.4168  0.8456  0.14439 
    12.600  2.1732  1.2023   5.1898  1.0855  0.116528 0.10501  0.24462 0.08248   0.4536  0.9579  0.16087 
    12.700  2.4355  1.3345   5.7669  1.2446  0.134059 0.11804  0.27626 0.09256   0.5944  1.0549  0.17682 
    12.800  3.8193  1.9350  10.1988  1.8080  0.228022 0.18384  0.42271 0.12320   0.8164  1.6563  0.25184 
    12.900  2.8199  1.1078   5.7731  1.0138  0.134881 0.11424  0.27944 0.09237   0.6489  0.8334  0.15951 
    13.000  1.8222  0.8295   3.6643  0.7823  0.106302 0.09387  0.23040 0.08373   0.5294  0.6021  0.12394 
    13.100  1.7769  0.7981   3.5464  0.7663  0.100306 0.09172  0.22336 0.08326   0.5674  0.5800  0.11849 
    13.200  1.8131  0.7975   3.5499  0.7690  0.103364 0.09190  0.22613 0.08350   0.6290  0.5693  0.11922 
    13.300  1.8151  0.7942   3.5574  0.7825  0.103615 0.09206  0.22874 0.08417   0.7051  0.5728  0.11723 
    13.400  1.8526  0.7849   3.5647  0.7728  0.104978 0.09280  0.22706 0.08403   0.7731  0.5708  0.11617 
    13.500  1.8988  0.8007   3.6471  0.7990  0.105834 0.09585  0.23399 0.08464   0.8282  0.5766  0.11870 
    13.600  1.9290  0.7927   3.6738  0.7980  0.107422 0.09773  0.23771 0.08915   0.8736  0.5844  0.11764 
    13.700  1.9282  0.7561   3.5967  0.7802  0.102196 0.09290  0.22890 0.08783   0.9188  0.5365  0.10980 
    13.800  1.9224  0.7483   3.5494  0.7739  0.103733 0.09459  0.23063 0.08521   0.9719  0.5191  0.11475 
    13.900  1.9334  0.7526   3.5989  0.7837  0.104924 0.09702  0.23545 0.08686   1.0336  0.5316  0.11658 
    14.000  1.9893  0.7686   3.7537  0.7920  0.106180 0.09895  0.24129 0.09067   1.1007  0.5442  0.11407 
    14.100  1.9862  0.7675   3.7621  0.8173  0.110618 0.10268  0.25039 0.09335   1.1772  0.5567  0.11865 
    14.200  2.0202  0.7677   3.7981  0.8385  0.112471 0.10614  0.25829 0.09890   1.1923  0.5649  0.11986 
    14.300  1.9805  0.7227   3.6270  0.8511  0.116123 0.10780  0.26125 0.09725   1.2047  0.5380  0.11137 
    14.400  1.9428  0.7432   3.6114  0.8171  0.118434 0.10865  0.26482 0.09864   1.2041  0.5111  0.10899 
    14.500  1.9796  0.7702   3.5707  0.7904  0.112418 0.10938  0.26198 0.09999   1.2033  0.4925  0.11091 
    14.600  2.0201  0.7492   3.5751  0.7903  0.117156 0.11054  0.26914 0.10270   1.2064  0.4756  0.10918 
    14.700  2.0812  0.7419   3.5466  0.8051  0.118594 0.11073  0.27221 0.10515   1.2087  0.4700  0.10939 
    14.800  2.0735  0.7422   3.5581  0.8212  0.119937 0.11210  0.27680 0.10740   1.2102  0.4711  0.10665 
    14.900  2.0463  0.7358   3.5656  0.8283  0.120853 0.11528  0.28016 0.10856   1.2111  0.4709  0.10584 
    15.000  2.0576  0.7509   3.6076  0.8285  0.120717 0.11124  0.27659 0.10841   1.2071  0.4856  0.10490 
    15.100  2.1392  0.7491   3.6691  0.8293  0.115455 0.11036  0.27272 0.10879   1.1956  0.4813  0.10751 
    15.200  2.1768  0.8300   4.1167  0.8517  0.115445 0.10921  0.27130 0.10877   1.1828  0.5633  0.09937 
    15.300  2.1843  0.7404   3.7842  0.8742  0.116733 0.10883  0.26962 0.10615   1.1688  0.4727  0.09825 
    15.400  2.3346  0.7790   3.9024  0.9018  0.114460 0.10899  0.26822 0.10555   1.1572  0.4882  0.09960 
    15.500  2.8225  0.8371   4.6275  1.2881  0.136714 0.12338  0.30652 0.11582   1.1660  0.5570  0.10638 
    15.600  2.6578  0.8778   4.9991  1.2202  0.136750 0.12532  0.30592 0.11704   1.1559  0.5798  0.10569 
    15.700  2.4053  0.8379   4.4442  1.0001  0.118444 0.11271  0.27460 0.10687   1.1119  0.5348  0.10241 
    15.800  2.4638  0.8546   4.4546  0.9771  0.112922 0.10841  0.26284 0.10206   1.0898  0.5361  0.09703 
    15.900  2.5189  0.8602   4.5601  1.0139  0.112917 0.10844  0.26439 0.10374   1.0760  0.5435  0.09455 
    16.000  2.5353  0.8711   4.6394  1.0396  0.111272 0.10882  0.25922 0.09922   1.0636  0.5619  0.09457 
    16.100  2.6826  0.8834   4.7960  1.0541  0.109853 0.10738  0.25850 0.10033   1.0506  0.5700  0.09643 
    16.200  2.8083  0.9208   4.9653  1.1003  0.109170 0.10687  0.25524 0.09765   1.0371  0.5923  0.09474 
    16.300  3.0169  1.0144   5.4073  1.2340  0.122034 0.11589  0.27790 0.10284   1.0235  0.6859  0.10477 
    16.400  3.1599  1.1848   6.1359  1.3996  0.132699 0.12485  0.30374 0.11520   1.0105  0.8457  0.12633 
    16.500  3.2248  1.2429   6.4139  1.3826  0.136358 0.12505  0.30707 0.11655   1.0000  0.8777  0.12768 
    16.600  3.2563  1.1559   6.1442  1.3501  0.133669 0.12083  0.29710 0.11054   0.9963  0.7950  0.12245 
    16.700  3.3462  1.1594   6.2263  1.3762  0.135310 0.12350  0.30450 0.11632   0.9887  0.8007  0.12421 
    16.800  3.3872  1.1687   6.2973  1.4088  0.132946 0.12823  0.30780 0.11696   0.9688  0.7974  0.12260 
    16.900  3.4338  1.2365   6.4531  1.4500  0.135247 0.12824  0.30995 0.11931   1.0061  0.8271  0.12335 
    17.000  3.6775  1.5554   7.3746  1.5587  0.171202 0.16965  0.38397 0.13306   1.1128  0.9912  0.16487 
    17.100  3.6893  1.5085   7.4499  1.5705  0.162453 0.15977  0.37066 0.13324   1.1082  0.9754  0.16683 
    17.200  3.7160  1.2703   7.0032  1.5550  0.142246 0.13348  0.32946 0.12908   1.0132  0.8787  0.13159 
    17.300  3.7532  1.2719   7.0921  1.6140  0.143705 0.13482  0.33415 0.13212   1.0108  0.8940  0.13050 
    17.400  3.7183  1.2550   7.1769  1.6241  0.141023 0.13973  0.33811 0.13471   1.0494  0.8961  0.13100 
    17.500  3.6629  1.1733   6.9004  1.5483  0.142586 0.12944  0.32676 0.12879   1.0770  0.8006  0.12653 
    17.600  3.7322  1.1064   6.7401  1.5060  0.141290 0.12450  0.32132 0.13034   1.0549  0.7449  0.11564 
    17.700  3.7154  1.0934   6.7285  1.5036  0.132643 0.13381  0.31952 0.12887   1.0114  0.7348  0.11841 
    17.800  3.7901  1.0920   6.8130  1.5810  0.143503 0.13119  0.33407 0.13470   0.9965  0.7374  0.11423 
    17.900  3.7881  1.0803   6.8802  1.5945  0.141766 0.13169  0.33475 0.13788   1.0227  0.7338  0.11369 
    18.000  3.7790  1.0379   6.8020  1.5571  0.140619 0.13572  0.33563 0.13706   1.0425  0.7047  0.11314 
    18.100  3.7945  1.0372   6.7823  1.5617  0.140686 0.13639  0.33574 0.13523   1.0575  0.6994  0.10749 
    18.200  3.8324  1.0694   6.9614  1.5858  0.140307 0.13337  0.33856 0.14238   1.0785  0.7090  0.10699 
    18.300  3.8666  1.0642   6.9780  1.6008  0.144914 0.13729  0.34242 0.13996   1.1043  0.7039  0.10954 
    18.400  3.9763  1.0606   7.1087  1.6106  0.141931 0.14122  0.35021 0.14805   1.1313  0.7237  0.10882 
    18.500  4.1126  1.0955   7.3772  1.6437  0.146141 0.14569  0.35859 0.14976   1.1628  0.7606  0.10826 
    18.600  4.8156  1.1911   7.9748  1.8870  0.154613 0.16312  0.38086 0.15528   1.2124  0.8917  0.11890 
    18.700  5.1803  1.4312  10.6678  2.7006  0.191812 0.18395  0.45005 0.18108   1.2648  1.1851  0.15692 
    18.800  4.5300  1.2751   9.0254  1.9511  0.174456 0.17665  0.43105 0.17441   1.2778  0.9547  0.13714 
    18.900  4.3521  1.1989   8.0657  1.7659  0.163763 0.16742  0.40666 0.16697   1.2949  0.8624  0.12449 
    19.000  4.4534  1.1915   8.1789  1.7959  0.167259 0.16999  0.41798 0.17825   1.3510  0.8502  0.12747 
    19.100  4.5621  1.2111   8.2944  1.8243  0.172526 0.17679  0.43012 0.17769   1.4137  0.8531  0.13728 
    19.200  4.5461  1.2051   8.2198  1.8813  0.181796 0.18078  0.45031 0.18254   1.4787  0.8398  0.13997 
    19.300  4.5821  1.2245   8.4511  1.8957  0.189458 0.18542  0.46860 0.19184   1.5454  0.8567  0.13213 
    19.400  4.6555  1.2122   8.4330  1.9062  0.196922 0.19180  0.48673 0.20206   1.6137  0.8200  0.14989 
    19.500  4.7647  1.2564   8.7880  1.9330  0.205886 0.20344  0.50964 0.21141   1.6838  0.8935  0.16622 
    19.600  4.7986  1.2491   8.7814  1.9649  0.216304 0.21362  0.52943 0.21898   1.7556  0.8926  0.16836 
    19.700  4.7973  1.2762   8.7686  2.0393  0.227521 0.22053  0.54515 0.22525   1.8293  0.9085  0.16660 
    19.800  4.8614  1.3548   8.9107  2.0406  0.231193 0.22206  0.56024 0.23162   1.9048  0.9229  0.17821 
    19.900  4.9439  1.3426   8.9537  2.0628  0.234466 0.22590  0.57776 0.24224   1.9814  0.9420  0.19356 
    20.000  5.0465  1.3722   9.2326  2.0802  0.241832 0.23784  0.60410 0.25508   2.0670  0.9773  0.19405 
    20.100  4.7763  1.3746   9.2298  2.3071  0.253459 0.25269  0.62913 0.26892   2.1613  0.9845  0.19155 
    20.200  4.9769  1.4226   9.3840  2.2837  0.267135 0.26095  0.65093 0.27758   2.2574  1.0168  0.19503 
    20.300  5.5359  1.4000   9.4131  2.2385  0.273418 0.26173  0.66633 0.28225   2.3561  1.0122  0.19686 
    20.400  5.3829  1.4488   9.6209  2.3618  0.275360 0.26469  0.67806 0.28370   2.4571  1.0337  0.19987 
    20.500  5.1074  1.4581   9.6619  2.4231  0.275556 0.27178  0.68706 0.29365   2.5607  1.0403  0.20363 
    20.600  4.8154  1.4443   9.5638  2.4309  0.280253 0.28183  0.71018 0.31566   2.6669  1.0781  0.19726 
    20.700  4.9326  1.4235   9.4071  2.4088  0.291980 0.29220  0.74352 0.32535   2.7757  1.0842  0.19812 
    20.800  5.6278  1.3985   9.2478  2.3643  0.305949 0.30179  0.77075 0.33151   2.8873  1.0687  0.20118 
    20.900  5.8169  1.4573   9.3861  2.4614  0.313541 0.31194  0.78645 0.33565   3.0016  1.1123  0.21609 
    21.000  5.8708  1.5556  10.1912  2.5917  0.317115 0.31946  0.79548 0.33924   3.1189  1.1917  0.22873 
    21.100  5.2996  1.5635  10.3419  2.6816  0.319680 0.32308  0.80441 0.34427   3.2392  1.2079  0.23732 
    21.200  5.0782  1.5622  10.3733  2.6744  0.323128 0.32764  0.81720 0.35930   3.3623  1.2122  0.24071 
    21.300  5.3068  1.5171  10.2225  2.5927  0.331075 0.33374  0.84392 0.37538   3.4878  1.2107  0.24324 
    21.400  5.8795  1.5193  10.1245  2.5976  0.340926 0.34277  0.87488 0.38985   3.6154  1.2194  0.25398 
    21.500  6.5464  1.5925  10.5621  2.6318  0.351593 0.35450  0.90537 0.39822   3.7443  1.2698  0.27279 
    21.600  6.4326  1.6701  11.0418  2.8268  0.359857 0.36847  0.92503 0.40534   3.8753  1.3402  0.30581 
    21.700  6.1636  1.7249  11.4611  2.9537  0.367741 0.37703  0.94281 0.41237   4.0404  1.3983  0.31480 
    21.800  5.5956  1.7002  11.4602  2.9927  0.375424 0.38397  0.96026 0.42073   4.2097  1.3993  0.31519 
    21.900  5.5279  1.6649  11.3371  2.9767  0.379976 0.39077  0.97624 0.43136   4.3228  1.3979  0.31643 
    22.000  5.7427  1.6330  11.1506  2.9326  0.384509 0.39748  0.99437 0.44761   4.4387  1.3730  0.31936 
    22.100  6.2762  1.6441  11.0640  2.9394  0.392450 0.40458  1.02137 0.46332   4.5753  1.3830  0.32983 
    22.200  6.7700  1.7342  11.5714  2.9672  0.401404 0.41377  1.04979 0.47650   4.7191  1.4738  0.34544 
    22.300  6.9089  1.8045  12.0700  3.1364  0.410327 0.42442  1.07679 0.48274   4.8696  1.5538  0.36473 
    22.400  6.8173  1.8477  12.4405  3.2756  0.415833 0.43626  1.09477 0.48852   5.0241  1.6068  0.37034 
    22.500  6.2357  1.8322  12.4221  3.3636  0.422303 0.44714  1.11191 0.49612   5.1828  1.5978  0.37094 
    22.600  6.1231  1.8078  12.2913  3.3536  0.432315 0.45599  1.13088 0.50541   5.3455  1.5910  0.37197 
    22.700  6.0982  1.7838  12.2707  3.3316  0.441933 0.46176  1.15480 0.51613   5.5104  1.5917  0.37389 
    22.800  6.3827  1.7952  12.2732  3.3311  0.451357 0.47136  1.18186 0.52686   5.6771  1.6081  0.38569 
    22.900  6.8133  1.8899  12.6912  3.3367  0.460480 0.48489  1.20699 0.54059   5.8459  1.6944  0.40242 
    23.000  7.2812  1.9494  13.0760  3.4050  0.470522 0.49617  1.23748 0.55723   6.0169  1.7486  0.41590 
    23.100  7.3430  1.9887  13.3023  3.5108  0.481856 0.50983  1.27385 0.56605   6.1900  1.7888  0.42884 
    23.200  7.3276  2.0132  13.4656  3.6466  0.494462 0.52725  1.30217 0.57418   6.3653  1.8368  0.44115 
    23.300  7.1359  2.0217  13.5728  3.7289  0.508435 0.54046  1.33002 0.58494   6.5428  1.8599  0.44485 
    23.400  6.9354  1.9938  13.5105  3.7691  0.524180 0.55242  1.36181 0.59800   6.7226  1.8595  0.44688 
    23.500  6.8763  1.9878  13.4354  3.7786  0.536907 0.56489  1.39222 0.61373   6.9047  1.8650  0.46055 
    23.600  6.9257  2.0246  13.5790  3.7798  0.548515 0.57637  1.42350 0.63246   7.0883  1.9094  0.48145 
    23.700  7.2276  2.0732  13.8126  3.7781  0.564059 0.58790  1.46382 0.65245   7.2769  1.9629  0.49897 
    23.800  7.5202  2.1328  14.1179  3.7984  0.580225 0.60350  1.50638 0.67284   7.4727  2.0260  0.52017 
    23.900  7.6939  2.1866  14.4061  3.8625  0.596122 0.62003  1.54905 0.69197   7.6711  2.0944  0.54695 
    24.000  7.6599  2.2137  14.6433  3.9611  0.614481 0.63663  1.59696 0.70750   7.8726  2.1319  0.55460 
    24.100  7.5486  2.1977  14.5893  4.0508  0.633834 0.65831  1.64290 0.71720   8.0822  2.1300  0.55748 
    24.200  7.2303  2.1898  14.4681  4.1149  0.652335 0.67941  1.67858 0.73258   8.2938  2.1295  0.56298 
    24.300  7.1936  2.1896  14.4284  4.1092  0.671348 0.69504  1.71620 0.75496   8.5029  2.1362  0.57302 
    24.400  7.2098  2.2100  14.4399  4.0646  0.690661 0.70599  1.75666 0.77735   8.7065  2.1722  0.60825 
    24.500  7.3958  2.2878  14.8806  4.0671  0.708797 0.71490  1.77331 0.80029   8.9052  2.2751  0.63915 
    24.600  7.6976  2.3356  15.2150  4.0807  0.726574 0.72615  1.78996 0.82343   9.1138  2.3360  0.65637 
    24.700  8.0450  2.3740  15.4035  4.1405  0.744261 0.73968  1.80662 0.84735   9.3278  2.3879  0.67670 
    24.800  8.0971  2.4159  15.6571  4.2307  0.764209 0.75640  1.82327 0.86933   9.5426  2.4619  0.69915 
    24.900  8.0360  2.4340  15.8730  4.3507  0.784737 0.77919  1.83992 0.88578   9.7590  2.5041  0.71385 
    25.000  7.8703  2.4358  15.8294  4.4260  0.801898 0.80477  1.85657 0.90505   9.9768  2.5141  0.72639 
    25.100  7.6922  2.4385  15.7787  4.4707  0.822912 0.82898  1.87322 0.92784  10.2020  2.5283  0.74025 
    25.200  7.6191  2.4440  15.7696  4.4861  0.849417 0.84761  1.88987 0.95101  10.4344  2.5517  0.75807 
    25.300  7.6413  2.4711  15.8031  4.4892  0.874256 0.86235  1.90653 0.97301  10.6730  2.5928  0.78493 
    25.400  7.8988  2.5291  16.1219  4.4695  0.895937 0.87656  1.96500 0.99281  10.9201  2.6560  0.81569 
    25.500  8.1549  2.5730  16.3902  4.4835  0.913003 0.88602  2.02431 1.01545  11.1744  2.7292  0.84910 
    25.600  8.4450  2.6183  16.6212  4.5879  0.929043 0.89165  2.08448 1.03748  11.4771  2.8042  0.87098 
    25.700  8.9103  2.6716  16.9439  4.7834  0.944018 0.91057  2.14555 1.05243  11.8273  2.8704  0.88896 
    25.800  9.0896  2.7251  17.2958  5.0007  0.955920 0.93939  2.20755 1.07478  12.1869  2.9334  0.91603 
    25.900  8.9984  2.7790  17.6363  5.1241  0.974177 0.96551  2.27051 1.10754  12.4703  2.9967  0.93851 
    26.000  8.7820  2.7750  17.7316  5.1512  1.007027 0.98816  2.33446 1.13096  12.6179  3.0025  0.94860 
    26.100  8.4616  2.7441  17.1540  5.1130  1.029010 1.00697  2.39944 1.14891  12.7679  2.9948  0.96364 
    26.200  8.3989  2.7460  17.0021  5.0743  1.048639 1.01909  2.46546 1.16248  12.9389  3.0222  0.99197 
    26.300  8.3858  2.7567  17.1912  5.0454  1.074005 1.03829  2.53258 1.17117  13.1584  3.0885  1.02302 
    26.400  8.5372  2.8094  17.4821  5.0495  1.089366 1.07264  2.60081 1.17987  13.4129  3.1622  1.05670 
    26.500  8.7777  2.8559  17.8552  5.0618  1.099677 1.07505  2.67019 1.21530  13.6668  3.2325  1.08931 
    26.600  9.1123  2.8725  18.0537  5.0993  1.133850 1.07632  2.74080 1.23513  13.9315  3.2871  1.12271 
    26.700  9.3966  2.9068  18.2503  5.1685  1.151777 1.09966  2.81282 1.24151  14.2091  3.3554  1.16248 
    26.800  9.5532  2.9733  18.6390  5.2915  1.152134 1.11096  2.88623 1.27023  14.4905  3.4400  1.19183 
    26.900  9.5391  3.0049  18.8840  5.4185  1.163729 1.11645  2.96097 1.29247  14.7749  3.4823  1.20822 
    27.000  9.4932  3.0205  18.9712  5.5273  1.188764 1.13739  3.03702 1.29409  15.0595  3.5100  1.22317 
    27.100  9.3316  3.0222  19.0756  5.5891  1.199218 1.16443  3.11432 1.30777  15.3449  3.5464  1.23782 
    27.200  9.1591  3.0240  19.2030  5.6214  1.215147 1.19104  3.19283 1.33820  15.6313  3.5828  1.25929 
    27.300  9.0281  3.0394  19.3234  5.6380  1.243272 1.20940  3.27252 1.34988  15.9185  3.6103  1.28847 
    27.400  9.1412  3.0687  19.4664  5.6311  1.274561 1.22628  3.35333 1.36041  16.2065  3.6528  1.32375 
    27.500  9.3473  3.1259  19.7679  5.6094  1.300491 1.24753  3.43524 1.37217  16.4955  3.7389  1.36923 
    27.600  9.5786  3.1979  20.1981  5.6680  1.314663 1.27172  3.51819 1.39402  16.7854  3.8448  1.43841 
    27.700  9.7999  3.2818  20.7710  5.7770  1.334815 1.29875  3.60215 1.42375  17.0762  3.9696  1.49401 
    27.800 10.0021  3.3403  21.2496  5.8777  1.362403 1.32876  3.68706 1.45488  17.3678  4.0907  1.53196 
    27.900 10.1527  3.3818  21.6215  5.9675  1.392995 1.35371  3.77295 1.48948  17.6604  4.1750  1.55178 
    28.000 10.3049  3.4039  21.6130  6.0441  1.429517 1.37189  3.86018 1.52584  17.9526  4.1810  1.56382 
    28.100 10.5798  3.4232  21.4317  6.0906  1.472973 1.38885  3.94881 1.55847  18.2483  4.1886  1.58365 
    28.200 10.5756  3.4503  21.4609  6.1352  1.501646 1.40710  4.03881 1.58207  18.5551  4.2395  1.60539 
    28.300 10.0540  3.4520  21.5207  6.3069  1.524042 1.43276  4.13011 1.59709  18.8713  4.2729  1.61793 
    28.400  9.8516  3.4117  21.4709  6.3831  1.544181 1.44931  4.22268 1.61723  19.1973  4.2840  1.63506 
    28.500  9.7744  3.4229  21.4477  6.3025  1.567693 1.46127  4.31648 1.63716  19.5233  4.3254  1.67855 
    28.600  9.7699  3.4921  21.8228  6.2927  1.594074 1.48500  4.41146 1.64918  19.8491  4.4254  1.72059 
    28.700  9.7905  3.5363  22.1365  6.3120  1.612381 1.51208  4.50757 1.66914  20.1754  4.5013  1.75563 
    28.800 10.0736  3.5804  22.3034  6.2874  1.633465 1.53789  4.60478 1.70053  20.5020  4.5799  1.81050 
    28.900 10.3692  3.6792  22.6604  6.2630  1.665957 1.55039  4.70303 1.72636  20.8291  4.7332  1.86920 
    29.000 10.6369  3.7281  23.1458  6.3664  1.698371 1.56195  4.80229 1.74320  21.1567  4.8105  1.86989 
    29.100 10.7723  3.6596  22.9580  6.4858  1.726137 1.58733  4.90251 1.75113  21.4846  4.7681  1.86834 
    29.200 10.8797  3.6504  22.6536  6.5896  1.740712 1.61785  5.00364 1.77723  21.8129  4.7762  1.92273 
    29.300 11.0154  3.7589  23.1159  6.6497  1.760801 1.65040  5.10571 1.82114  22.1416  4.9459  1.98131 
    29.400 11.0418  3.8211  23.6172  6.6972  1.794132 1.67913  5.20908 1.85511  22.4707  5.0557  2.00805 
    29.500 11.0135  3.8562  23.8068  6.7825  1.835074 1.69227  5.31381 1.88650  22.8003  5.1265  2.04012 
    29.600 10.9964  3.8757  23.9336  6.8664  1.875964 1.69551  5.41983 1.91197  23.1303  5.1838  2.08014 
    29.700 10.9778  3.8849  24.0320  6.9273  1.911741 1.70785  5.52711 1.91181  23.4587  5.2159  2.09078 
    29.800 10.8967  3.8815  24.0078  7.0000  1.920273 1.73227  5.63560 1.91343  23.7911  5.2121  2.09520 
    29.900 10.8725  3.8869  23.9002  7.0787  1.922852 1.76677  5.74526 1.94806  24.1432  5.2195  2.16501 
    30.000 10.9880  4.0551  24.3845  7.1105  1.941036 1.80664  5.85603 1.98060  24.5048  5.4571  2.25793 
    30.100 11.1352  4.1177  25.1306  7.1371  1.975889 1.84121  5.96788 2.01090  24.8724  5.5900  2.27650 
    30.200 11.2972  4.1134  25.1266  7.1871  2.031994 1.84544  6.08076 2.04839  25.2398  5.6196  2.29957 
    30.300 11.3870  4.1306  25.1376  7.2524  2.078091 1.85132  6.19463 2.05719  25.6067  5.6941  2.35646 
    30.400 11.4751  4.1913  25.5748  7.3343  2.103477 1.86870  6.30943 2.04975  25.9736  5.8143  2.39515 
    30.500 11.5934  4.2146  25.7484  7.3732  2.105970 1.89130  6.42513 2.06327  26.3406  5.8447  2.41647 
    30.600 11.7508  4.2341  25.6665  7.3999  2.115390 1.91856  6.54168 2.09002  26.7076  5.8654  2.46696 
    30.700 11.9376  4.3188  25.8203  7.4714  2.144592 1.94948  6.65904 2.11098  27.0746  6.0144  2.53143 
    30.800 12.0333  4.3720  26.3875  7.5650  2.172232 1.96554  6.77735 2.13631  27.4415  6.1174  2.50532 
    30.900 12.0723  4.3248  26.2399  7.6639  2.203508 1.97519  6.89691 2.16316  27.8085  6.0600  2.47016 
    31.000 12.0167  4.2945  25.8800  7.7232  2.241034 2.02459  7.01770 2.17844  28.1755  6.0211  2.48348 
    31.100 12.0081  4.2847  25.8359  7.7581  2.261869 2.04978  7.13966 2.20818  28.5425  6.0073  2.51349 
    31.200 12.1321  4.3102  25.8304  7.8201  2.279150 2.05001  7.26275 2.27506  28.9095  6.0490  2.58452 
    31.300 12.3402  4.4338  26.3829  7.9039  2.335105 2.07549  7.38692 2.27548  29.2765  6.2500  2.66840 
    31.400 12.5370  4.5829  27.1178  7.9969  2.364106 2.13443  7.51213 2.27173  29.6426  6.4715  2.75934 
    31.500 12.4591  4.7058  27.8959  8.1033  2.371577 2.18792  7.63833 2.30977  30.0102  6.6576  2.78583 
    31.600 12.4163  4.6922  28.0421  8.2293  2.408794 2.20935  7.76549 2.35449  30.3847  6.6793  2.79554 
    31.700 12.5510  4.6788  27.9742  8.2379  2.467762 2.21783  7.89355 2.38905  30.7715  6.6982  2.81788 
    31.800 12.8320  4.7116  28.0505  8.2186  2.525734 2.22943  8.02247 2.38295  31.1777  6.7598  2.85836 
    31.900 13.3023  4.7868  28.3884  8.2561  2.534075 2.24599  8.15220 2.38117  31.5836  6.8799  2.98241 
    32.000 13.5958  4.9776  29.2516  8.3492  2.531678 2.27370  8.28271 2.40307  31.9878  7.1597  3.05415 
    32.100 13.8007  4.9789  30.0106  8.5325  2.541962 2.33588  8.41394 2.42560  32.3916  7.1755  2.95127 
    32.200 13.9411  4.7827  29.2338  8.7431  2.563608 2.39569  8.54585 2.45635  32.7951  6.9427  2.93643 
    32.300 14.0115  4.8667  28.7894  8.9499  2.599747 2.40946  8.67846 2.53618  33.1982  7.0775  3.13241 
    32.400 14.0463  5.1101  30.2062  8.9743  2.672720 2.40866  8.81212 2.55751  33.6010  7.4535  3.16680 
    32.500 14.1510  5.0850  30.6903  8.9825  2.740951 2.40046  8.94685 2.55798  34.0033  7.4112  3.14508 
    32.600 14.2980  5.0446  30.4245  9.0630  2.755973 2.44099  9.08261 2.54977  34.4052  7.3422  3.14337 
    32.700 14.3809  5.0841  30.4384  9.1676  2.752380 2.45923  9.21936 2.54903  34.8067  7.3924  3.14360 
    32.800 14.4474  5.1512  30.7377  9.2573  2.731806 2.39784  9.35705 2.60408  35.2078  7.4811  3.18673 
    32.900 14.5004  5.2447  31.1578  9.3760  2.783013 2.46524  9.49565 2.57463  35.6086  7.6074  3.23944 
    33.000 14.6998  5.2745  31.6297  9.5122  2.817438 2.56695  9.63509 2.51298  36.0088  7.6723  3.24958 
    33.100 15.1662  5.2755  31.8142  9.5748  2.741915 2.56734  9.77536 2.62921  36.4085  7.6905  3.29390 
    33.200 15.5900  5.4439  32.1103  9.6748  2.799083 2.62773  9.91638 2.68594  36.8111  8.0054  3.62056 
    33.300 16.1388  6.0471  36.7013 10.5834  2.964846 2.81285 10.05814 2.69486  37.2308  8.9481  3.70219 
    33.400 17.1392  6.3055  39.7445 11.1370  3.013261 2.67799 10.20058 2.81227  37.6535  9.0849  3.64839 
    33.500 17.3567  6.4267  40.3576 11.3332  3.095759 2.49834 10.34365 2.89092  38.0699  9.1141  3.72668 
    33.600 17.2765  6.3774  40.1357 11.1831  3.250222 2.38498 10.48732 2.64483  38.4821  9.1266  3.93517 
    33.700 16.9450  6.2453  38.0188 10.7873  3.070156 2.48863 10.63155 2.49783  38.8923  9.1277  3.92127 
    33.800 16.5931  5.8552  35.5720 10.5644  2.805523 2.69840 10.77628 2.43512  39.3200  8.7035  3.85743 
    33.900 16.5630  5.5713  33.1939 10.4376  2.724624 2.77706 10.92151 2.61422  39.7559  8.3408  3.70181 
    34.000 16.5650  5.4618  32.8427 10.3737  2.808011 2.68835 11.06755 2.78738  40.1915  8.2049  3.61477 
    34.100 16.6395  5.4702  32.7437 10.3692  3.103311 2.36375 11.21448 2.87798  40.6266  8.2249  3.80350 
    34.200 16.8185  5.6658  33.4250 10.3938  3.209204 2.42315 11.36225 2.66587  41.0609  8.5422  4.02056 
    34.300 17.0405  5.8454  34.4923 10.4327  3.187097 2.55835 11.51081 2.44046  41.4939  8.8424  4.22074 
    34.400 17.0583  6.0183  35.3272 10.5170  2.796837 2.75269 11.66012 2.52421  41.9273  9.1231  4.25644 
    34.500 17.1039  6.1901  35.8545 10.9013  2.794533 2.90878 11.81015 2.66800  42.3595  9.3057  4.25445 
    34.600 17.5463  6.4037  36.1136 11.4645  2.932060 3.04661 11.96085 2.88123  42.8174  9.4868  4.23322 
    34.700 18.4555  6.9968  36.3520 12.1762  3.244536 3.21553 12.11219 3.11690  43.3231 10.1623  4.19378 
    34.800 19.7075  7.5342  36.5900 12.5372  3.544475 3.22077 12.26411 3.26493  43.7969 10.6810  4.35787 
    34.900 18.4233  7.7220  37.9062 12.7067  3.760503 3.07546 12.41658 3.33337  44.2326 10.7013  4.55517 
    35.000 17.0372  7.6670  40.5187 12.0216  3.776740 2.94085 12.56955 3.24313  44.5929 10.6189  4.35720 
    35.100 17.0818  6.3668  39.5258 11.1114  3.766035 2.86000 12.72300 3.06527  44.9512  9.5155  4.23069 
    35.200 17.0844  5.9986  37.7457 10.5180  3.563148 2.82889 12.87686 2.97403  45.3675  9.2284  4.43007 
    35.300 17.0165  6.2223  37.9321 10.5456  3.446828 2.88969 13.03111 2.93327  45.8000  9.5957  4.46803 
    35.400 17.6931  6.1674  38.2631 11.0328  3.389038 2.99054 13.18570 2.91616  46.2437  9.5135  4.17250 
    35.500 18.7920  5.9062  38.5336 10.9979  3.360731 2.99668 13.34059 2.98804  46.6882  9.0946  4.14091 
    35.600 16.9961  5.8910  38.8041 10.9157  3.384852 3.00502 13.49578 3.09649  47.1351  9.1050  4.30309 
    35.700 15.9836  5.8997  39.0746 10.9640  3.558638 3.01844 13.65159 3.18296  47.5840  9.2397  4.46026 
    35.800 16.0600  6.0357  39.3451 11.0257  3.588824 3.03581 13.80805 3.22964  48.0384  9.5519  4.63503 
    35.900 16.1323  6.2926  39.6156 11.0790  3.603071 3.05679 13.96512 3.27044  48.4996 10.0043  4.90140 
    36.000 16.1997  6.6398  39.8861 11.1324  3.624173 3.08100 14.12276 3.30907  48.9600 10.5613  5.08575 
    36.100 16.2671  6.7671  40.1566 11.1858  3.648028 3.10809 14.28095 3.34563  49.4197 10.7504  4.80852 
    36.200 16.3346  6.4599  40.4271 11.2392  3.674375 3.13770 14.43962 3.38022  49.8784 10.1014  4.61658 
    36.300 16.4020  6.3572  40.6976 11.2926  3.702948 3.16948 14.59876 3.41295  50.3361  9.8881  4.72892 
    36.400 16.4694  6.4137  40.9681 11.3460  3.733485 3.20307 14.75832 3.44391  50.7929 10.0601  4.70501 
    36.500 16.5368  6.4838  41.2386 11.3993  3.765722 3.23810 14.91826 3.47321  51.2486 10.1941  4.14243 
    36.600 16.6042  6.5715  41.5090 11.4527  3.799397 3.27421 15.07854 3.50095  51.7033 10.2958  4.17111 
    36.700 16.6717  6.6594  41.7795 11.5061  3.834246 3.31106 15.23912 3.52722  52.1572 10.4007  4.84057 
    36.800 16.7391  6.7492  42.0500 11.5595  3.870005 3.34828 15.39997 3.55214  52.6101 10.5063  4.96570 
    36.900 16.8065  6.8383  42.3205 11.6129  3.906412 3.38551 15.56105 3.57579  53.0619 10.6118  4.99741 
    37.000 16.8739  6.9273  42.5910 11.6662  3.943203 3.42239 15.72232 3.59829  53.5128 10.7173  5.01677 
    37.100 16.9413  7.0163  42.8615 11.7196  3.980114 3.45857 15.88373 3.61974  53.9627 10.8229  5.03039 
    37.200 17.0088  7.1053  43.1320 11.7730  4.016883 3.49369 16.04526 3.64023  54.4117 10.9284  5.04491 
    37.300 17.0762  7.1943  43.4025 11.8264  4.053246 3.52738 16.20686 3.65987  54.8597 11.0340  5.06697 
    37.400 17.1436  7.2834  43.6730 11.8798  4.089346 3.55982 16.36859 3.67876  55.3054 11.1395  5.10123 
    37.500 17.2110  7.3724  43.9435 11.9332  4.126378 3.59261 16.53074 3.69700  55.7543 11.2450  5.14437 
    37.600 17.2784  7.4614  44.2140 11.9865  4.164364 3.62584 16.69330 3.71469  56.2083 11.3506  5.19530 
    37.700 17.3458  7.5504  44.4845 12.0399  4.203217 3.65947 16.85623 3.73194  56.6763 11.4561  5.25334 
    37.800 17.4133  7.6394  44.7549 12.0933  4.242847 3.69347 17.01951 3.74884  57.1543 11.5616  5.31779 
    37.900 17.4807  7.7285  45.0254 12.1467  4.283169 3.72778 17.18308 3.76550  57.6285 11.6672  5.38798 
    38.000 17.5481  7.8175  45.2959 12.2001  4.324093 3.76237 17.34693 3.78201  58.1003 11.7727  5.46322 
    38.100 17.6155  7.9065  45.5664 12.2534  4.365533 3.79719 17.51100 3.79849  58.5576 11.8783  5.54282 
    38.200 17.6829  7.9955  45.8369 12.3068  4.407399 3.83220 17.67528 3.81502  59.0513 11.9838  5.62610 
    38.300 17.7504  8.0845  46.1074 12.3602  4.449606 3.86736 17.83972 3.83172  59.6061 12.0893  5.71237 
    38.400 17.8178  8.1736  46.3779 12.4136  4.492064 3.90264 18.00428 3.84868  60.2044 12.1949  5.80095 
    38.500 17.8852  8.2626  46.6484 12.4670  4.534687 3.93797 18.16894 3.86600  60.8363 12.3004  5.89115 
    38.600 17.9526  8.3516  46.9189 12.5204  4.577385 3.97334 18.33365 3.88379  61.4918 12.4060  5.98228 
    38.700 18.0200  8.4406  47.1894 12.5737  4.620073 4.00868 18.49838 3.90215  62.1610 12.5115  6.07367 
    38.800 18.0875  8.5296  47.4599 12.6271  4.662661 4.04396 18.66310 3.92118  62.8341 12.6170  6.16463 
    38.900 18.1549  8.6186  47.7304 12.6805  4.705062 4.07914 18.82776 3.94098  63.5010 12.7226  6.25446 
    39.000 18.2223  8.7077  48.0008 12.7339  4.747189 4.11418 18.99234 3.96165  64.1520 12.8281  6.34249 
    39.100 18.2897  8.7967  48.2713 12.7873  4.788953 4.14903 19.15680 3.98330  64.7771 12.9337  6.42803 
    39.200 18.3580  8.9597  48.5453 12.8413  4.830797 4.18410 19.32323 4.00632  65.3737 13.0406  6.51143 
    41.200 19.6794 10.6987  53.8471 13.8876  5.636754 4.85840 22.54706 4.46434  75.2786 15.1092  8.17007 
    43.200 21.0670 12.5247  59.4140 14.9863  6.464679 5.54487 25.85876 4.90077  85.3184 17.2813 10.04052 
    45.400 22.5239 14.4420  65.2593 16.1398  7.293562 6.22537 29.17429 5.30384  95.2484 19.5619 12.09767 
    47.600 24.0536 16.4552  71.3968 17.3511  8.101379 6.88122 32.40556 5.66305 104.8203 21.9566 14.30466 
    50.000 25.6598 18.5690  77.8412 18.6229  8.866289 7.49427 35.46520 5.96957 113.7941 24.4711 16.61421 
    52.500 27.3464 20.7885  84.6078 19.9583  9.567794 8.04786 38.27122 6.21666 121.9505 29.2447 18.97090 
    55.200 29.1173 23.1190  91.7127 21.3605 10.187762 8.52763 40.75110 6.39984 129.1000 32.8568 21.31398 
    57.900 30.9767 25.5660  99.1729 22.8327 10.711255 8.92218 42.84507 6.51693 135.0908 36.3511 23.58078 
    60.800 32.9291 28.1353 107.0060 24.3786 11.127103 9.22346 44.50847 6.56801 139.8134 39.6334 25.70998 
    63.900 35.2092 30.8332 115.2309 26.0018 11.428204 9.42694 45.71287 6.55519 143.2028 42.6162 27.64490 
    67.000 36.7196 33.1767 120.1741 27.0511 11.611564 9.53157 46.44631 6.48231 145.2376 45.2236 29.33627 
    70.400 37.8437 35.2297 123.8528 27.8113 11.678101 9.53954 46.71246 6.35464 145.9371 47.3942 30.74438 
    73.900 38.5668 36.9438 126.2193 28.2736 11.632254 9.45584 46.52908 6.17848 145.3570 49.0840 31.84050 
    77.600 38.8881 38.2836 127.2710 28.4398 11.481448 9.28783 45.92585 5.96081 143.5835 50.2664 32.60756 
    81.500 38.8199 39.2279 127.0477 28.3207 11.235473 9.04461 44.94196 5.70892 140.7265 50.9332 33.04007 
    85.600 38.3852 39.7694 125.6250 27.9353 10.905835 8.73653 43.62341 5.43018 136.9131 51.0925 33.14340 
    89.900 37.6160 39.9138 123.1078 27.3088 10.505107 8.37456 42.02050 5.13167 132.2810 50.7674 32.93251 
    94.300 36.5511 39.6787 119.6227 26.4711 10.046334 7.96985 40.18541 4.82009 126.9726 49.9934 32.43045 
    99.100 35.2334 39.0913 115.3104 25.4546  9.542510 7.53333 38.17012 4.50153 121.1293 48.8157 31.66645 
   104.000 33.7081 38.1865 110.3186 24.2933  9.006138 7.07529 36.02463 4.18141 114.8880 47.2860 30.67415 
   109.200 32.0206 37.0047 104.7957 23.0209  8.448891 6.60521 33.79564 3.86441 108.3766 45.4602 29.48975 
   114.700 30.2147 35.5893  98.8855 21.6696  7.881366 6.13155 31.52555 3.55448 101.7125 43.3955 28.15036 
   120.400 28.3317 33.9849  92.7229 20.2696  7.312924 5.66163 29.25178 3.25479  95.0003 41.1483 26.69262 
   126.400 26.4091 32.2358  86.4308 18.8481  6.751611 5.20164 27.00653 2.96787  88.3311 38.7725 25.15148 
   132.700 24.4802 30.3842  80.1180 17.4288  6.204141 4.75660 24.81666 2.69558  81.7822 36.3181 23.55931 
   139.400 22.5736 28.4692  73.8784 16.0323  5.675936 4.33046 22.70384 2.43920  75.4177 33.8301 21.94532 
   146.400 20.7133 26.5262  67.7902 14.6752  5.171200 3.92618 20.68490 2.19954  69.2885 31.3478 20.33510 
   153.700 18.9186 24.5863  61.9168 13.3710  4.693022 3.54580 18.77219 1.97694  63.4341 28.9051 18.75049 
   161.400 17.2045 22.6760  56.3106 12.1299  4.243501 3.19058 16.97411 1.77142  57.8829 26.5297 17.20958 
   169.400 15.5820 20.8174  51.0008 10.9592  3.823870 2.86109 15.29559 1.58269  52.6539 24.2439 15.72681 
   177.900 14.0585 19.0279  46.0150  9.8636  3.434629 2.55736 13.73863 1.41024  47.7579 22.0648 14.31326 
   186.800 12.6384 17.3212  41.3676  8.8456  3.075670 2.27895 12.30280 1.25338  43.1988 20.0048 12.97692 
   196.100 11.3234 15.7071  37.0642  7.9060  2.746392 2.02508 10.98569 1.11130  38.9746 18.0719 11.72306 
   205.900 10.1131 14.1920  33.1034  7.0437  2.445812 1.79469  9.78337 0.98311  35.0786 16.2707 10.55460 
   216.200  9.0053 12.7797  29.4779  6.2568  2.172660 1.58652  8.69077 0.86787  31.5004 14.6025  9.47248 
   227.000  7.9963 11.4713  26.1763  5.5423  1.925460 1.39918  7.70197 0.76462  28.2268 13.0664  8.47598 
   238.400  7.0818 10.2661  23.1835  4.8964  1.702600 1.23124  6.81054 0.67239  25.2428 11.6591  7.56309 
   250.300  6.2564  9.1617  20.4824  4.3152  1.502396 1.08119  6.00973 0.59024  22.5316 10.3761  6.73077 
   262.800  5.5144  8.1546  18.0542  3.7941  1.323133 0.94758  5.29268 0.51728  20.0759  9.2114  5.97526 
   276.000  4.8498  7.2402  15.8794  3.3287  1.163112 0.82895  4.65260 0.45262  17.8580  8.1585  5.29223 
   289.800  4.2565  6.4134  13.9381  2.9144  1.020670 0.72392  4.08284 0.39547  15.8602  7.2102  4.67704 
   304.300  3.7287  5.6686  12.2109  2.5468  0.894213 0.63117  3.57702 0.34506  14.0651  6.3590  4.12489 
   319.500  3.2604  5.0000  10.6785  2.2215  0.782221 0.54946  3.12905 0.30068  12.4558  5.5975  3.63090 
   335.500  2.8460  4.4017   9.3228  1.9344  0.683268 0.47765  2.73325 0.26169  11.0163  4.9182  3.19027 
   352.200  2.4804  3.8679   8.1265  1.6818  0.596024 0.41466  2.38428 0.22750   9.7311  4.3140  2.79832 
   369.800  2.1585  3.3931   7.0733  1.4600  0.519257 0.35953  2.07722 0.19755   8.5859  3.7780  2.45059 
   388.300  1.8757  2.9718   6.1482  1.2656  0.451835 0.31136  1.80754 0.17138   7.5672  3.3036  2.14283 
   407.700  1.6278  2.5989   5.3373  1.0957  0.392726 0.26935  1.57110 0.14853   6.6626  2.8846  1.87105 
   428.100  1.4110  2.2695   4.6279  0.9474  0.340989 0.23276  1.36416 0.12861   5.8605  2.5155  1.63156 
   449.500  1.2216  1.9793   4.0085  0.8182  0.295775 0.20096  1.18332 0.11127   5.1503  2.1908  1.42094 
   472.000  1.0565  1.7240   3.4685  0.7059  0.256320 0.17334  1.02550 0.09620   4.5224  1.9058  1.23605 
   495.600  0.9128  1.4998   2.9985  0.6084  0.221937 0.14940  0.88798 0.08310   3.9679  1.6560  1.07402 
   520.400  0.7879  1.3034   2.5902  0.5239  0.192012 0.12868  0.76829 0.07174   3.4788  1.4375  0.93226 
   546.400  0.6795  1.1316   2.2359  0.4507  0.165999 0.11075  0.66424 0.06189   3.0480  1.2466  0.80842 
   573.700  0.5856  0.9814   1.9289  0.3874  0.143413 0.09527  0.57391 0.05337   2.6688  1.0801  0.70039 
   602.400  0.5043  0.8504   1.6632  0.3328  0.123823 0.08190  0.49556 0.04599   2.3355  0.9350  0.60629 
   632.500  0.4340  0.7363   1.4336  0.2857  0.106850 0.07039  0.42767 0.03962   2.0427  0.8088  0.52441 
   664.200  0.3733  0.6371   1.2354  0.2452  0.092158 0.06047  0.36892 0.03412   1.7858  0.6991  0.45325 
   697.400  0.3209  0.5508   1.0645  0.2103  0.079452 0.05194  0.31810 0.02937   1.5606  0.6039  0.39149 
   732.200  0.2758  0.4759   0.9173  0.1803  0.068474 0.04460  0.27420 0.02527   1.3633  0.5214  0.33793 
   768.900  0.2370  0.4110   0.7907  0.1545  0.058997 0.03831  0.23630 0.02174   1.1906  0.4499  0.29154 
   807.300  0.2036  0.3547   0.6819  0.1324  0.050822 0.03291  0.20361 0.01871   1.0396  0.3880  0.25139 
   847.700  0.1749  0.3060   0.5885  0.1135  0.043776 0.02827  0.17544 0.01609   0.9076  0.3345  0.21668 
   890.100  0.1502  0.2640   0.5084  0.0972  0.037707 0.02431  0.15118 0.01384   0.7923  0.2883  0.18669 
   934.600  0.1291  0.2276   0.4397  0.0833  0.032484 0.02091  0.13030 0.01191   0.6916  0.2484  0.16081 
   981.300  0.1110  0.1963   0.3810  0.0715  0.027993 0.01801  0.11235 0.01026   0.6039  0.2140  0.13848 
  1030.000  0.0955  0.1692   0.3309  0.0613  0.024134 0.01553  0.09692 0.00883   0.5274  0.1844  0.11924 
  1082.000  0.0822  0.1459   0.2881  0.0527  0.020819 0.01342  0.08368 0.00761   0.4607  0.1589  0.10268 
  1136.000  0.0709  0.1258   0.2516  0.0453  0.017976 0.01161  0.07232 0.00657   0.4027  0.1369  0.08842 
  1193.000  0.0612  0.1086   0.2205  0.0390  0.015538 0.01008  0.06258 0.00567   0.3523  0.1180  0.07616 
  1252.000  0.0529  0.0938   0.1942  0.0337  0.013449 0.00877  0.05424 0.00490   0.3084  0.1018  0.06563 
  1315.000  0.0459  0.0810   0.1718  0.0292  0.011662 0.00766  0.04710 0.00425   0.2703  0.0879  0.05658 
  1381.000  0.0399  0.0701   0.1529  0.0253  0.010133 0.00672  0.04101 0.00369   0.2373  0.0760  0.04882 
  1450.000  0.0348  0.0607   0.1370  0.0220  0.008828 0.00593  0.03580 0.00321   0.2086  0.0657  0.04217 
  1522.000  0.0305  0.0527   0.1236  0.0193  0.007714 0.00526  0.03136 0.00281   0.1838  0.0570  0.03647 
  1598.000  0.0269  0.0458   0.1124  0.0169  0.006765 0.00469  0.02759 0.00246   0.1623  0.0495  0.03159 
  1678.000  0.0238  0.0400   0.1031  0.0150  0.005958 0.00422  0.02438 0.00216   0.1437  0.0431  0.02741 
  1762.000  0.0212  0.0349   0.0954  0.0133  0.005273 0.00382  0.02165 0.00192   0.1277  0.0376  0.02385 
  1850.000  0.0190  0.0307   0.0890  0.0119  0.004693 0.00349  0.01935 0.00170   0.1138  0.0329  0.02081 
  1943.000  0.0171  0.0270   0.0839  0.0108  0.004203 0.00322  0.01741 0.00153   0.1019  0.0290  0.01821 
  2040.000  0.0156  0.0240   0.0798  0.0098  0.003790 0.00300  0.01578 0.00138   0.0917  0.0256  0.01601 
  2142.000  0.0144  0.0213   0.0765  0.0090  0.003444 0.00282  0.01442 0.00125   0.0830  0.0228  0.01413 
  2249.000  0.0133  0.0191   0.0740  0.0084  0.003155 0.00267  0.01328 0.00114   0.0755  0.0203  0.01254 
  2362.000  0.0125  0.0173   0.0722  0.0079  0.002915 0.00256  0.01235 0.00106   0.0692  0.0183  0.01120 
  2480.000  0.0118  0.0157   0.0709  0.0074  0.002718 0.00247  0.01158 0.00099   0.0638  0.0166  0.01007 
  2604.000  0.0112  0.0144   0.0702  0.0071  0.002557 0.00241  0.01097 0.00093   0.0593  0.0152  0.00912 
  2734.000  0.0108  0.0133   0.0698  0.0068  0.002428 0.00236  0.01047 0.00088   0.0555  0.0140  0.00832 
  2871.000  0.0105  0.0124   0.0698  0.0067  0.002326 0.00234  0.01009 0.00084   0.0523  0.0130  0.00766 
  3014.000  0.0103  0.0117   0.0702  0.0065  0.002248 0.00233  0.00981 0.00082   0.0498  0.0122  0.00711 
  3165.000  0.0102  0.0111   0.0709  0.0065  0.002190 0.00233  0.00961 0.00079   0.0477  0.0115  0.00666 
  3323.000  0.0101  0.0107   0.0718  0.0064  0.002150 0.00235  0.00948 0.00078   0.0460  0.0110  0.00630 
  3489.000  0.0101  0.0103   0.0729  0.0064  0.002126 0.00237  0.00941 0.00077   0.0448  0.0106  0.00601 
  3664.000  0.0101  0.0101   0.0742  0.0065  0.002115 0.00241  0.00940 0.00077   0.0439  0.0103  0.00579 
  3847.000  0.0102  0.0099   0.0757  0.0065  0.002116 0.00245  0.00944 0.00077   0.0433  0.0101  0.00562 
  4039.000  0.0104  0.0098   0.0774  0.0066  0.002128 0.00250  0.00952 0.00077   0.0429  0.0100  0.00550 
  4241.000  0.0105  0.0098   0.0793  0.0067  0.002150 0.00256  0.00964 0.00078   0.0428  0.0099  0.00542 
  4453.000  0.0108  0.0098   0.0813  0.0069  0.002180 0.00262  0.00979 0.00079   0.0429  0.0099  0.00538 
  4676.000  0.0110  0.0098   0.0834  0.0070  0.002217 0.00269  0.00998 0.00081   0.0432  0.0099  0.00537 
  4910.000  0.0113  0.0099   0.0856  0.0072  0.002262 0.00277  0.01020 0.00082   0.0436  0.0100  0.00539 
  5155.000  0.0116  0.0101   0.0880  0.0074  0.002312 0.00285  0.01044 0.00084   0.0443  0.0102  0.00543 
  5413.000  0.0119  0.0103   0.0905  0.0076  0.002369 0.00293  0.01071 0.00086   0.0450  0.0103  0.00550 
  5683.000  0.0122  0.0105   0.0931  0.0078  0.002431 0.00302  0.01100 0.00088   0.0459  0.0105  0.00559 
  5968.000  0.0126  0.0107   0.0958  0.0081  0.002498 0.00312  0.01131 0.00091   0.0469  0.0108  0.00569 
  6266.000  0.0130  0.0110   0.0986  0.0083  0.002570 0.00322  0.01165 0.00093   0.0481  0.0110  0.00581 
  6579.000  0.0134  0.0113   0.1015  0.0086  0.002647 0.00333  0.01200 0.00096   0.0493  0.0113  0.00595 
  6908.000  0.0138  0.0116   0.1045  0.0089  0.002729 0.00343  0.01238 0.00099   0.0506  0.0116  0.00610 
  7254.000  0.0143  0.0119   0.1076  0.0092  0.002814 0.00355  0.01277 0.00102   0.0521  0.0119  0.00627 
  7616.000  0.0147  0.0123   0.1108  0.0095  0.002904 0.00367  0.01318 0.00106   0.0536  0.0123  0.00644 
  7997.000  0.0152  0.0126   0.1142  0.0098  0.002999 0.00379  0.01361 0.00109   0.0552  0.0127  0.00663 
  8397.000  0.0157  0.0130   0.1176  0.0101  0.003097 0.00392  0.01406 0.00113   0.0569  0.0131  0.00684 
  8817.000  0.0162  0.0135   0.1211  0.0104  0.003200 0.00406  0.01453 0.00116   0.0587  0.0135  0.00705 
  9258.000  0.0168  0.0139   0.1248  0.0108  0.003307 0.00419  0.01502 0.00120   0.0606  0.0139  0.00727 
  9721.000  0.0174  0.0143   0.1286  0.0112  0.003418 0.00434  0.01553 0.00124   0.0625  0.0144  0.00751 
 10207.000  0.0180  0.0148   0.1324  0.0115  0.003534 0.00449  0.01606 0.00129   0.0646  0.0148  0.00775 
 10717.000  0.0186  0.0153   0.1364  0.0119  0.003654 0.00464  0.01660 0.00133   0.0667  0.0153  0.00801 
 11253.000  0.0192  0.0158   0.1405  0.0124  0.003779 0.00480  0.01717 0.00137   0.0690  0.0158  0.00828 
 11815.000  0.0199  0.0164   0.1447  0.0128  0.003909 0.00497  0.01776 0.00142   0.0713  0.0164  0.00855 
 12406.000  0.0206  0.0169   0.1490  0.0132  0.004043 0.00514  0.01837 0.00147   0.0737  0.0169  0.00884 
 13026.000  0.0213  0.0175   0.1535  0.0137  0.004182 0.00532  0.01901 0.00152   0.0762  0.0175  0.00914 
 13678.000  0.0220  0.0181   0.1581  0.0142  0.004326 0.00550  0.01966 0.00157   0.0788  0.0181  0.00945 
 14362.000  0.0228  0.0187   0.1628  0.0146  0.004476 0.00569  0.02034 0.00163   0.0815  0.0187  0.00978 
 15080.000  0.0236  0.0194   0.1676  0.0151  0.004630 0.00589  0.02104 0.00168   0.0843  0.0194  0.01011 
 15834.000  0.0244  0.0200   0.1726  0.0157  0.004790 0.00609  0.02177 0.00174   0.0872  0.0200  0.01046 
 16625.000  0.0252  0.0207   0.1777  0.0162  0.004956 0.00631  0.02253 0.00180   0.0902  0.0207  0.01082 
 17457.000  0.0261  0.0215   0.1830  0.0168  0.005128 0.00652  0.02331 0.00186   0.0933  0.0215  0.01120 
 18330.000  0.0270  0.0222   0.1884  0.0174  0.005306 0.00675  0.02412 0.00193   0.0965  0.0222  0.01158 
 19246.000  0.0279  0.0230   0.1939  0.0180  0.005490 0.00699  0.02495 0.00200   0.0999  0.0230  0.01198 
 20208.000  0.0289  0.0238   0.1996  0.0186  0.005680 0.00723  0.02582 0.00207   0.1033  0.0238  0.01240 
 21219.000  0.0299  0.0246   0.2055  0.0192  0.005877 0.00748  0.02671 0.00214   0.1069  0.0246  0.01283 
 22280.000  0.0310  0.0254   0.2115  0.0199  0.006081 0.00774  0.02764 0.00221   0.1106  0.0254  0.01327 
 23394.000  0.0320  0.0263   0.2177  0.0206  0.006292 0.00801  0.02860 0.00229   0.1144  0.0263  0.01373 
 24563.000  0.0331  0.0272   0.2240  0.0213  0.006511 0.00829  0.02959 0.00237   0.1184  0.0272  0.01421 
 25792.000  0.0343  0.0282   0.2305  0.0220  0.006737 0.00857  0.03062 0.00245   0.1225  0.0282  0.01470 
 27081.000  0.0355  0.0292   0.2372  0.0228  0.006971 0.00887  0.03168 0.00253   0.1268  0.0292  0.01521 
 28435.000  0.0367  0.0302   0.2441  0.0236  0.007213 0.00918  0.03278 0.00262   0.1312  0.0302  0.01574 
 29857.000  0.0380  0.0312   0.2511  0.0244  0.007463 0.00950  0.03392 0.00271   0.1357  0.0312  0.01628 
 31350.000  0.0393  0.0323   0.2584  0.0253  0.007722 0.00983  0.03510 0.00281   0.1404  0.0323  0.01685 
 32917.000  0.0407  0.0334   0.2658  0.0262  0.007991 0.01017  0.03632 0.00291   0.1453  0.0334  0.01743 
 34563.000  0.0421  0.0346   0.2734  0.0271  0.008268 0.01052  0.03758 0.00301   0.1503  0.0346  0.01804 
 36291.000  0.0436  0.0358   0.2812  0.0280  0.008555 0.01089  0.03889 0.00311   0.1556  0.0358  0.01867 
 38106.000  0.0451  0.0370   0.2893  0.0290  0.008852 0.01127  0.04024 0.00322   0.1610  0.0370  0.01932 
 40011.000  0.0466  0.0383   0.2975  0.0300  0.009160 0.01166  0.04164 0.00333   0.1666  0.0383  0.01999 
 42012.000  0.0483  0.0396   0.3060  0.0310  0.009478 0.01206  0.04308 0.00345   0.1723  0.0396  0.02068 
 44112.000  0.0499  0.0410   0.3147  0.0321  0.009808 0.01248  0.04458 0.00357   0.1783  0.0410  0.02140 
 46318.000  0.0517  0.0424   0.3236  0.0332  0.010148 0.01292  0.04613 0.00369   0.1845  0.0424  0.02214 
 48634.000  0.0535  0.0439   0.3327  0.0344  0.010501 0.01336  0.04773 0.00382   0.1909  0.0439  0.02291 
 51065.000  0.0553  0.0454   0.3421  0.0356  0.010866 0.01383  0.04939 0.00395   0.1976  0.0454  0.02371 
 53619.000  0.0572  0.0470   0.3517  0.0368  0.011243 0.01431  0.05111 0.00409   0.2044  0.0470  0.02453 
 56300.000  0.0592  0.0487   0.3616  0.0381  0.011634 0.01481  0.05288 0.00423   0.2082  0.0487  0.02538 
 59115.000  0.0613  0.0503   0.3717  0.0394  0.012038 0.01532  0.05472 0.00438   0.2119  0.0503  0.02626 
 62070.000  0.0634  0.0521   0.3821  0.0408  0.012456 0.01585  0.05662 0.00453   0.2158  0.0521  0.02718 
 65174.000  0.0656  0.0539   0.3927  0.0422  0.012889 0.01640  0.05859 0.00460   0.2196  0.0539  0.02812 
 68433.000  0.0679  0.0558   0.4036  0.0436  0.013337 0.01697  0.06062 0.00467   0.2235  0.0558  0.02910 
 71854.000  0.0703  0.0577   0.4148  0.0452  0.013800 0.01756  0.06273 0.00474   0.2275  0.0577  0.03011 
 75447.000  0.0727  0.0597   0.4263  0.0467  0.014279 0.01817  0.06491 0.00481   0.2315  0.0597  0.03116 
 79219.000  0.0752  0.0618   0.4381  0.0484  0.014776 0.01881  0.06716 0.00488   0.2356  0.0618  0.03224 
 83180.000  0.0778  0.0639   0.4501  0.0500  0.015289 0.01946  0.06950 0.00495   0.2397  0.0639  0.03336 
 87339.000  0.0805  0.0662   0.4625  0.0518  0.015820 0.02013  0.07191 0.00503   0.2438  0.0662  0.03452 
 91706.000  0.0833  0.0685   0.4752  0.0536  0.016370 0.02083  0.07441 0.00510   0.2480  0.0685  0.03572 
 96292.000  0.0862  0.0708   0.4882  0.0554  0.016938 0.02156  0.07699 0.00517   0.2522  0.0708  0.03696 
101106.000  0.0892  0.0733   0.5015  0.0574  0.017527 0.02231  0.07967 0.00525   0.2565  0.0733  0.03824 
106161.000  0.0923  0.0758   0.5152  0.0594  0.018136 0.02308  0.08244 0.00532   0.2608  0.0758  0.03957 
111470.000  0.0955  0.0785   0.5292  0.0614  0.018766 0.02388  0.08530 0.00540   0.2652  0.0785  0.04094 
117043.000  0.0989  0.0812   0.5435  0.0635  0.019418 0.02471  0.08826 0.00547   0.2696  0.0812  0.04237 
122895.000  0.1023  0.0840   0.5583  0.0658  0.020093 0.02557  0.09133 0.00555   0.2741  0.0840  0.04384 
129040.000  0.1058  0.0869   0.5733  0.0680  0.020791 0.02646  0.09450 0.00562   0.2786  0.0869  0.04536 
135492.000  0.1095  0.0900   0.5888  0.0704  0.021513 0.02738  0.09779 0.00570   0.2831  0.0900  0.04694 
142266.000  0.1133  0.0931   0.6046  0.0729  0.022260 0.02833  0.10118 0.00578   0.2877  0.0931  0.04857 
149380.000  0.1173  0.0963   0.6208  0.0754  0.023034 0.02932  0.10470 0.00585   0.2923  0.0963  0.05026 
156849.000  0.1213  0.0997   0.6374  0.0780  0.023834 0.03033  0.10834 0.00593   0.2970  0.0997  0.05200 
164691.000  0.1256  0.1031   0.6544  0.0807  0.024662 0.03139  0.11210 0.00601   0.3018  0.1031  0.05381 
172926.000  0.1299  0.1067   0.6718  0.0835  0.025519 0.03248  0.11600 0.00609   0.3065  0.1067  0.05568 
181572.000  0.1344  0.1104   0.6897  0.0864  0.026406 0.03361  0.12003 0.00617   0.3113  0.1104  0.05761 
190651.000  0.1391  0.1143   0.7079  0.0894  0.027323 0.03477  0.12420 0.00624   0.3162  0.1143  0.05961 
200183.000  0.1439  0.1182   0.7267  0.0925  0.028272 0.03598  0.12851 0.00632   0.3211  0.1182  0.06169 
210192.000  0.1489  0.1223   0.7458  0.0957  0.029255 0.03723  0.13298 0.00640   0.3260  0.1223  0.06383 
220702.000  0.1541  0.1266   0.7655  0.0991  0.030271 0.03853  0.13760 0.00648   0.3310  0.1266  0.06605 
231737.000  0.1595  0.1310   0.7856  0.1025  0.031323 0.03955  0.14238 0.00656   0.3361  0.1310  0.06834 
243324.000  0.1650  0.1355   0.8061  0.1061  0.032411 0.04023  0.14732 0.00664   0.3411  0.1355  0.07071 
255490.000  0.1707  0.1402   0.8272  0.1098  0.033537 0.04093  0.15244 0.00672   0.3462  0.1402  0.07317 
268265.000  0.1767  0.1451   0.8488  0.1136  0.034702 0.04163  0.15774 0.00681   0.3514  0.1451  0.07571 
281678.000  0.1828  0.1502   0.8709  0.1175  0.035908 0.04234  0.16322 0.00689   0.3566  0.1502  0.07834 
295762.000  0.1892  0.1554   0.8935  0.1216  0.037155 0.04306  0.16889 0.00697   0.3618  0.1554  0.08107 


==> table4_avgtemplates.txt <==
Title: Determining Star Formation Rates for Infrared Galaxies
Authors: G.H. Rieke et al.
Table: Average Templates
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label       Explanations
--------------------------------------------------------------------------------
   1-  9 F9.2   um      Wavelength  ---
  11- 17 F7.4   Jy      Flux-L0975  log L(TIR) =  9.75 Lsun
  19- 26 F8.4   Jy      Flux-L1000  log L(TIR) = 10.00
  28- 35 F8.4   Jy      Flux-L1025  log L(TIR) = 10.25
  37- 44 F8.4   Jy      Flux-L1050  log L(TIR) = 10.50
  46- 53 F8.4   Jy      Flux-L1075  log L(TIR) = 10.75
  55- 62 F8.4   Jy      Flux-L1100  log L(TIR) = 11.00
  64- 71 F8.4   Jy      Flux-L1125  log L(TIR) = 11.25
  73- 80 F8.3   Jy      Flux-L1150  log L(TIR) = 11.50
  82- 89 F8.3   Jy      Flux-L1175  log L(TIR) = 11.75
  91- 98 F8.3   Jy      Flux-L1200  log L(TIR) = 12.00
 100-108 F9.3   Jy      Flux-L1225  log L(TIR) = 12.25
 110-118 F9.3   Jy      Flux-L1250  log L(TIR) = 12.50
 120-127 F8.2   Jy      Flux-L1275  log L(TIR) = 12.75
 129-136 F8.2   Jy      Flux-L1300  log L(TIR) = 13.00
--------------------------------------------------------------------------------
Note (1):   The templates for log(L(TIR)) > 12.25 are based on extrapolation and are likely to have reduced accuracy.  The average templates are normalized to yield the flux that would be observed from a galaxy at 10 Mpc distance.
--------------------------------------------------------------------------------
     4.02  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.3570    2.282    2.849    4.449     5.845     8.539    16.42    29.78 
     4.06  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.3468    2.272    2.849    4.483     5.931     8.704    16.57    29.78 
     4.10  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   2.0877    3.593    4.827    8.158    11.284    17.284    28.64    48.53 
     4.14  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.6360    2.800    3.672    6.055     8.243    12.399    21.65    37.65 
     4.18  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.4905    2.548    3.315    5.443     7.366    11.003    19.59    34.32 
     4.22  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.3451    2.296    2.964    4.819     6.509     9.648    17.52    30.99 
     4.26  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.3382    2.289    2.982    4.888     6.616     9.894    17.75    31.15 
     4.30  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.3297    2.286    3.000    4.946     6.745    10.100    17.89    31.30 
     4.34  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.3228    2.279    3.012    5.003     6.852    10.264    18.11    31.60 
     4.38  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.3143    2.272    3.031    5.050     6.959    10.469    18.33    31.75 
     4.42  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.3074    2.266    3.043    5.096     7.066    10.633    18.48    32.05 
     4.46  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.3040    2.266    3.061    5.154     7.173    10.839    18.78    32.36 
     4.50  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.2989    2.262    3.073    5.188     7.259    10.962    18.92    32.66 
     4.54  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.2886    2.249    3.067    5.188     7.280    11.003    19.00    32.66 
     4.58  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.2766    2.233    3.061    5.188     7.301    11.003    19.07    32.66 
     4.62  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.2698    2.219    3.055    5.177     7.301    11.003    19.07    32.81 
     4.66  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.2509    2.193    3.018    5.119     7.237    10.880    18.92    32.66 
     4.70  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.2338    2.166    2.988    5.073     7.173    10.797    18.85    32.36 
     4.74  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.2167    2.136    2.958    5.027     7.109    10.674    18.70    32.20 
     4.78  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.2047    2.116    2.934    4.980     7.066    10.633    18.63    32.20 
     4.82  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.1859    2.090    2.897    4.923     6.980    10.469    18.48    31.90 
     4.86  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.1688    2.060    2.861    4.865     6.916    10.346    18.33    31.60 
     4.90  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.1517    2.030    2.825    4.807     6.830    10.223    18.11    31.45 
     4.94  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.1311    1.997    2.783    4.738     6.745    10.100    17.97    31.15 
     4.98  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.1346    2.010    2.813    4.795     6.852    10.264    18.26    31.60 
     5.02  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.3074    2.203    3.127    5.581     8.008    12.809    22.31    35.53 
     5.06  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.3519    2.259    3.254    5.489     8.008    12.358    23.93    37.95 
     5.10  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.3827    2.223    3.200    5.211     7.601    11.290    22.90    38.40 
     5.14  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.5076    2.395    3.412    5.893     8.586    12.932    24.81    41.12 
     5.18  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   1.6565    2.893    3.950    7.234    10.342    15.765    28.42    46.26 
     5.22  0.0000   0.0000   0.0000   0.0000   0.0000   0.0000   2.0741    3.878    5.081    9.360    13.275    20.938    33.87    52.61 
     5.26  0.5758   0.9013   1.3438   2.0613   2.4715   2.9170   3.4397    4.054    5.686   10.642    15.523    25.290    38.58    57.91 
     5.30  0.5689   0.8912   1.3322   2.0532   2.4619   2.8429   3.2155    3.848    5.529    9.718    14.710    22.991    37.55    57.00 
     5.34  0.5529   0.8672   1.3022   2.0149   2.4226   2.8781   3.3524    4.167    6.116   10.781    16.508    26.398    43.96    65.01 
     5.38  0.5410   0.8491   1.2803   1.9873   2.3960   2.8234   3.0666    3.526    5.565    9.568    15.245    23.237    38.44    57.76 
     5.42  0.5431   0.8520   1.2837   1.9862   2.3954   2.8464   3.0341    3.241    5.287    8.863    14.324    22.211    37.77    56.85 
     5.46  0.5607   0.8805   1.3235   2.0558   2.4848   3.0334   3.0957    3.145    5.281    9.233    14.517    22.703    38.88    59.27 
     5.50  0.5731   0.9059   1.3724   2.2059   2.6920   3.2355   3.3507    4.031    5.843   12.295    18.799    33.829    52.79    76.96 
     5.54  0.5786   0.9139   1.3841   2.2258   2.7017   3.2046   3.5458    3.978    5.880   12.145    18.585    31.736    50.51    73.33 
     5.58  0.5809   0.9128   1.3733   2.1934   2.5917   3.1746   3.5304    4.160    5.855   11.486    17.236    29.067    48.45    69.70 
     5.62  0.5901   0.9279   1.3966   2.2965   2.6461   3.4605   4.1533    5.162    6.974   14.502    21.198    36.867    55.15    76.65 
     5.66  0.6159   0.9684   1.4536   2.4419   2.7555   3.5981   4.5708    5.716    7.731   15.646    23.210    38.551    57.51    80.89 
     5.70  0.6340   0.9973   1.4954   2.5409   2.8419   3.7419   4.7265    6.087    7.464   14.571    20.876    33.542    54.56    77.86 
     5.74  0.6285   0.9904   1.4920   2.5287   2.8666   3.9934   4.8412    5.746    7.610   14.432    20.684    32.803    49.19    70.76 
     5.78  0.6098   0.9637   1.4650   2.4588   2.8654   4.0711   4.6837    5.487    7.573   13.924    20.363    32.351    45.51    65.47 
     5.82  0.5958   0.9444   1.4488   2.4124   2.8860   4.2272   4.7539    5.072    7.071   11.035    16.059    24.099    37.70    57.60 
     5.86  0.5929   0.9426   1.4570   2.4135   2.9512   4.8290   5.1407    5.192    7.035   10.793    15.202    23.237    39.10    57.91 
     5.90  0.6000   0.9565   1.4883   2.4606   3.0648   5.3857   5.3939    5.205    6.636   11.682    16.102    25.372    37.26    56.70 
     5.94  0.6170   0.9866   1.5444   2.5571   3.2315   6.2416   5.7653    5.278    6.853   10.307    14.260    22.047    34.75    54.28 
     5.98  0.6462   1.0367   1.6329   2.7098   3.4780   7.1054   6.9888    6.714    8.541   13.924    18.907    30.011    41.16    61.69 
     6.02  0.6940   1.1183   1.7737   2.9723   3.8641   7.2915   7.7692    7.998   10.259   16.443    22.354    35.307    46.32    68.19 
     6.06  0.7785   1.2644   2.0255   3.5182   4.5908   7.2421   8.0293    8.605   11.360   17.148    23.831    37.319    52.57    76.96 
     6.10  0.9878   1.6286   2.6568   4.6390   6.4480   7.9753   9.0475    9.547   13.205   20.037    28.263    44.216    62.66    92.53 
     6.14  1.2118   1.9884   3.2433   5.4366   7.6961   8.8171  12.0593   13.873   19.931   29.905    42.588    65.647    84.97   122.16 
     6.18  1.4952   2.4600   4.0297   6.7820   9.6716  10.2800  17.0870   22.707   31.999   48.231    68.111   109.207   128.49   168.58 
     6.22  1.6151   2.6616   4.3688   7.3779  10.5567  10.6876  18.6340   26.834   36.088   55.292    76.975   121.852   143.73   189.90 
     6.26  1.4195   2.3366   3.8300   6.4919   9.2089   9.6588  16.3084   23.099   31.080   47.919    66.976   103.828   127.38   173.57 
     6.30  1.1487   1.8861   3.0823   5.2496   7.3306   8.3512  13.3719   18.441   24.795   38.594    53.829    85.189   103.01   139.85 
     6.34  0.9572   1.5680   2.5550   4.3817   6.0148   7.4398  11.2499   14.902   20.397   31.684    44.451    69.670    85.19   115.96 
     6.38  0.8448   1.3821   2.2493   3.8884   5.2663   6.9192   9.9271   12.473   17.603   25.687    36.443    56.615    74.59   101.30 
     6.42  0.7810   1.2779   2.0808   3.6352   4.8712   6.4992   8.8592   10.914   15.860   24.312    34.837    54.809    68.04    92.68 
     6.46  0.7485   1.2260   2.0001   3.5270   4.7038   6.2980   8.3099    9.833   14.705   23.214    33.445    53.207    62.51    86.48 
     6.50  0.7336   1.2039   1.9704   3.5189   4.6754   6.1983   7.9968    9.362   14.270   21.238    31.282    49.389    64.80    87.39 
     6.54  0.7314   1.2033   1.9768   3.5745   4.7425   6.2010   7.8599    9.166   13.731   20.626    30.447    47.747    67.23    90.26 
     6.58  0.7379   1.2175   2.0079   3.6691   4.8724   6.3298   7.9728    9.524   13.344   22.660    32.738    52.633    70.83    96.01 
     6.62  0.7492   1.2392   2.0520   3.7799   5.0337   6.5548   8.3322   10.042   13.798   24.347    34.708    58.298    75.55   101.75 
     6.66  0.7588   1.2579   2.0897   3.8722   5.1684   6.8963   8.5615   10.194   14.076   24.821    35.436    59.448    76.43   103.57 
     6.70  0.7660   1.2715   2.1176   3.9249   5.2632   7.1318   8.7600   10.360   14.227   24.474    35.094    57.231    77.68   107.35 
     6.74  0.7694   1.2779   2.1309   3.9381   5.3067   7.6083   8.9876   10.105   14.155   22.544    32.610    52.961    77.39   106.74 
     6.78  0.7701   1.2787   2.1348   3.9142   5.3092   7.3851   8.7891   10.101   13.822   23.145    32.781    53.454    70.32    99.64 
     6.82  0.7713   1.2806   2.1407   3.8958   5.3182   7.1707   8.8250   10.244   14.052   24.058    33.916    56.245    70.76   100.69 
     6.86  0.7851   1.3034   2.1876   3.9646   5.4282   7.4592   9.0646   10.805   14.463   26.126    36.678    61.665    77.09   109.31 
     6.90  0.8382   1.3999   2.3646   4.2459   6.0087   8.1359   9.7953   12.072   15.413   28.507    39.697    65.647    87.03   123.22 
     6.94  0.9116   1.5110   2.5184   4.3541   6.2202   8.5039  10.6441   12.603   16.852   28.068    39.633    63.348    89.17   130.63 
     6.98  1.0234   1.6867   2.7844   4.6552   6.7174   9.5847  13.0621   17.187   22.000   39.553    55.371    87.571   115.82   165.25 
     7.02  0.9734   1.6140   2.6982   4.6526   6.6648   9.4550  12.1158   15.611   21.153   36.272    51.559    81.084   104.12   150.44 
     7.06  0.8732   1.4512   2.4425   4.3232   6.0843   9.1859  11.7325   13.820   19.931   29.628    43.123    66.099    94.69   137.74 
     7.10  0.9027   1.5051   2.5527   4.3434   6.4298   9.8565  12.6326   14.888   20.748   31.153    44.472    68.398    95.21   140.00 
     7.14  0.9423   1.5734   2.6762   4.5146   6.7748  10.5570  13.1888   15.240   20.821   32.135    45.307    69.670    98.67   146.66 
     7.18  0.9885   1.6525   2.8180   4.7255   7.1669  11.2638  13.4352   15.323   20.204   32.077    44.836    69.629   100.73   152.10 
     7.22  1.0417   1.7438   2.9801   4.9695   7.6127  12.2335  14.6605   16.434   20.984   32.089    44.344    67.741   101.91   158.30 
     7.26  1.1025   1.8475   3.1633   5.2448   8.1117  13.1934  15.8173   17.469   22.811   34.723    48.241    73.776   107.14   169.94 
     7.30  1.1733   1.9677   3.3736   5.5599   8.6772  14.2125  17.0254   18.783   25.315   38.132    53.379    83.096   119.14   187.02 
     7.34  1.2579   2.1109   3.6224   5.9276   9.3357  15.2554  18.4612   20.757   28.648   42.361    60.317    94.057   136.81   210.91 
     7.38  1.3597   2.2825   3.9178   6.3649  10.1078  16.4254  20.5934   23.530   33.209   48.567    70.059   108.180   158.68   241.76 
     7.42  1.4847   2.4921   4.2764   6.8935  11.0327  17.5856  22.9584   27.199   38.060   57.372    81.964   127.148   179.96   271.39 
     7.46  1.6370   2.7472   4.7108   7.5303  12.1462  18.5333  25.2053   30.828   42.440   65.437    93.334   146.608   204.48   305.11 
     7.50  1.8130   3.0417   5.2118   8.2661  13.4251  19.5453  27.2879   34.341   46.861   73.075   104.468   163.112   227.45   336.10 
     7.54  1.9922   3.3412   5.7206   9.0081  14.7192  20.4708  29.2679   37.612   51.350   80.944   116.480   181.792   249.39   362.56 
     7.58  2.1324   3.5750   6.1189   9.5857  15.7263  21.2164  30.9226   40.273   55.372   87.577   126.629   199.856   270.08   387.05 
     7.62  2.1934   3.6768   6.2957   9.8363  16.1655  21.4220  31.9135   42.605   58.239   92.800   133.095   209.053   280.91   403.08 
     7.66  2.1759   3.6473   6.2524   9.7601  16.0441  20.6958  31.4600   42.532   58.875   92.534   133.416   207.164   283.34   412.60 
     7.70  2.1211   3.5553   6.1054   9.5282  15.6574  19.6388  30.3237   41.430   57.998   90.732   131.853   203.305   282.75   417.29 
     7.74  2.0697   3.4696   5.9710   9.3125  15.3076  18.8535  29.6478   40.986   57.568   90.165   131.125   203.141   283.93   418.95 
     7.78  2.0340   3.4100   5.8804   9.1638  15.0714  18.2368  29.1275   41.235   57.435   91.552   132.902   206.261   285.84   419.26 
     7.82  1.9988   3.3509   5.7864   9.0140  14.8183  17.5883  28.4601   40.939   56.794   90.396   131.104   202.073   283.12   412.60 
     7.86  1.9394   3.2507   5.6177   8.7571  14.3712  16.6548  27.2314   39.433   55.040   86.965   126.415   193.452   271.48   395.52 
     7.90  1.9007   3.1854   5.5063   8.5896  14.0782  15.4116  25.4295   36.942   52.251   81.707   119.627   181.587   257.13   374.50 
     7.94  1.7864   2.9923   5.1704   8.0993  13.1950  14.4393  23.4427   33.698   48.549   75.664   111.940   169.722   243.36   353.34 
     7.98  1.6586   2.7781   4.8007   7.6065  12.2452  13.7440  21.8598   30.961   45.186   70.729   105.388   160.238   230.99   334.29 
     8.02  1.5539   2.6035   4.5025   7.3462  11.4973  13.2455  20.5541   28.758   42.065   66.084    98.772   150.262   217.29   314.78 
     8.06  1.4752   2.4740   4.2837   7.1486  10.9772  12.7514  19.2227   26.545   38.484   60.353    90.165   135.482   199.69   289.99 
     8.10  1.3806   2.3188   4.0187   6.6174  10.3573  12.0949  18.0163   24.446   35.544   55.661    83.291   124.643   184.67   265.49 
     8.14  1.2762   2.1379   3.6892   5.9788   9.4215  11.5558  17.1264   23.022   33.911   53.327    79.908   120.456   173.26   243.42 
     8.18  1.2050   2.0105   3.4495   5.5864   8.6808  11.3802  16.7328   22.213   32.785   52.126    78.003   117.294   164.72   229.51 
     8.22  1.1756   1.9584   3.3517   5.4443   8.3842  11.4402  16.5583   21.629   31.672   49.595    73.913   110.315   156.84   218.62 
     8.26  1.1709   1.9505   3.3377   5.4311   8.3468  11.6467  16.5292   21.301   30.481   48.347    71.215   107.113   151.17   211.52 
     8.30  1.1800   1.9659   3.3656   5.4653   8.4211  11.9793  16.7191   21.334   29.821   47.896    69.759   105.142   149.03   210.01 
     8.34  1.1915   1.9856   3.4004   5.5102   8.5153  12.1461  16.8406   21.287   29.422   47.226    68.517   102.597   147.49   210.61 
     8.38  1.2012   2.0018   3.4274   5.5419   8.5848  12.1143  16.8338   21.294   29.035   47.376    68.475   103.089   148.15   215.45 
     8.42  1.2081   2.0131   3.4450   5.5496   8.6301  11.9423  16.9056   21.563   29.180   47.804    68.603   103.828   146.46   218.32 
     8.46  1.2209   2.0344   3.4779   5.5783   8.7147  11.6908  17.1469   22.342   30.015   48.439    69.417   104.608   146.16   218.17 
     8.50  1.2499   2.0835   3.5598   5.6652   8.9310  11.4526  17.5285   23.218   31.104   49.768    71.194   107.441   147.27   217.57 
     8.54  1.2999   2.1682   3.7050   5.8411   9.3230  11.3097  17.9410   24.180   32.114   51.721    73.035   111.382   145.94   208.34 
     8.58  1.3640   2.2765   3.8904   6.0782   9.8148  11.0132  17.9016   24.704   32.416   52.715    73.763   113.312   140.42   193.07 
     8.62  1.4121   2.3578   4.0301   6.2468  10.1870  10.4979  17.4327   24.522   32.041   51.374    71.536   109.001   130.26   173.57 
     8.66  1.4071   2.3493   4.0139   6.2044  10.1447   9.7541  16.3529   23.013   30.590   47.873    66.976   100.708   118.48   154.52 
     8.70  1.3349   2.2270   3.7998   5.8908   9.5744   9.0015  14.9531   20.747   28.200   43.101    60.724    90.485   105.74   136.53 
     8.74  1.2187   2.0305   3.4585   5.4083   8.6706   8.2806  13.3582   18.328   24.656   38.398    53.850    80.673    93.51   120.65 
     8.78  1.0956   1.8222   3.0960   4.8999   7.7112   7.5624  11.8232   16.073   20.808   33.995    46.999    71.436    82.25   106.89 
     8.82  0.9872   1.6387   2.7771   4.4490   6.8636   6.8248  10.5551   14.085   18.867   30.020    42.031    62.896    72.60    95.40 
     8.86  0.8982   1.4882   2.5159   4.0828   6.1731   6.1807   9.5506   12.477   18.286   26.773    38.777    56.287    65.46    86.48 
     8.90  0.8298   1.3722   2.3136   3.8008   5.6342   5.7166   8.8900   11.432   17.657   24.589    36.357    51.360    59.57    79.38 
     8.94  0.7794   1.2869   2.1636   3.6061   5.2330   5.5216   8.3681   10.728   15.564   23.734    34.259    49.923    55.81    73.93 
     8.98  0.7282   1.2062   2.0236   3.3875   4.9702   5.4263   7.7794   10.287   12.056   22.983    30.726    48.650    53.68    70.15 
     9.02  0.6973   1.1627   1.9722   3.3142   4.9690   5.2957   7.3893    9.717   11.003   20.892    27.642    43.601    49.19    65.01 
     9.06  0.6598   1.0999   1.8713   3.1828   4.7056   5.0301   7.1240    8.970   11.832   18.974    26.508    39.084    44.40    59.87 
     9.10  0.6303   1.0431   1.7598   3.0212   4.2966   4.7443   6.8126    8.446   12.025   17.980    25.887    37.032    41.82    56.70 
     9.14  0.6106   1.0045   1.6818   2.9034   4.0060   4.5590   6.6158    8.264   11.427   17.541    24.902    36.498    40.28    54.13 
     9.18  0.5975   0.9806   1.6367   2.8350   3.8586   4.4390   6.4532    8.197   10.537   16.940    23.403    35.020    38.44    51.56 
     9.22  0.5873   0.9632   1.6061   2.7901   3.7734   4.3384   6.2136    8.025    9.908   15.865    21.711    32.310    36.23    48.99 
     9.26  0.5790   0.9492   1.5828   2.7547   3.7136   4.2766   6.0682    7.680    9.563   14.952    20.470    30.340    34.53    46.72 
     9.30  0.5716   0.9368   1.5615   2.7231   3.6605   4.2581   5.9963    7.564    9.309   14.687    19.999    29.765    33.65    45.36 
     9.34  0.5648   0.9256   1.5428   2.6951   3.6133   4.3102   5.9929    7.520    8.983   14.421    19.378    29.026    33.06    44.15 
     9.38  0.5597   0.9170   1.5281   2.6741   3.5759   4.4222   5.9689    7.384    8.656   14.352    19.163    28.944    33.28    43.85 
     9.42  0.5553   0.9097   1.5158   2.6572   3.5445   4.5202   5.9124    7.275    8.608   14.444    19.485    29.519    33.58    43.69 
     9.46  0.5512   0.9031   1.5055   2.6425   3.5227   4.4266   5.9022    7.268    9.019   14.467    19.913    29.888    33.28    42.94 
     9.50  0.5484   0.8988   1.4989   2.6384   3.5106   4.2466   5.8594    7.149    9.297   13.924    19.356    28.862    31.66    40.97 
     9.54  0.5519   0.9051   1.5101   2.6914   3.5499   4.1390   5.8611    7.059    9.455   13.369    18.757    27.507    31.51    40.67 
     9.58  0.5766   0.9478   1.5832   2.8854   3.7620   4.2175   5.9535    7.149    9.805   14.144    20.106    29.519    34.46    43.39 
     9.62  0.6361   1.0489   1.7575   3.2483   4.2320   4.4690   6.2410    7.786   10.592   16.443    23.681    35.307    42.19    51.71 
     9.66  0.6943   1.1461   1.9260   3.5546   4.6543   4.7231   6.7338    8.366   11.584   17.760    25.865    38.551    48.30    57.15 
     9.70  0.6570   1.0790   1.8078   3.2966   4.2700   4.6040   6.5131    8.201   11.318   17.714    25.416    38.181    43.08    52.46 
     9.74  0.5786   0.9483   1.5857   2.8582   3.7142   4.2872   6.0699    7.331   10.174   14.224    20.106    29.354    33.13    41.28 
     9.78  0.5436   0.8912   1.4895   2.6495   3.4931   4.0693   5.7310    6.757    9.243   12.896    18.071    26.563    29.45    37.65 
     9.82  0.5348   0.8776   1.4687   2.5990   3.4569   3.9996   5.5993    6.608    8.729   12.653    17.493    26.111    28.57    36.89 
     9.86  0.5348   0.8776   1.4687   2.5990   3.4569   3.9952   5.5154    6.621    8.251   12.480    17.001    25.413    28.35    36.74 
     9.90  0.5355   0.8789   1.4719   2.6016   3.4696   4.0155   5.4350    6.575    7.882   12.052    16.273    24.346    28.20    36.59 
     9.94  0.5361   0.8803   1.4751   2.6093   3.4822   4.0499   5.4281    6.346    7.688   11.613    15.695    23.648    27.54    35.83 
     9.98  0.5367   0.8816   1.4785   2.6174   3.4949   4.1990   5.5103    6.333    7.579   11.486    15.502    23.155    27.32    35.83 
    10.02  0.5383   0.8846   1.4840   2.6278   3.5143   4.5263   5.7345    6.522    7.803   12.410    16.637    25.249    28.35    36.59 
    10.06  0.5405   0.8885   1.4918   2.6436   3.5396   4.6949   5.9039    6.555    8.342   12.572    17.236    25.947    29.31    37.19 
    10.10  0.5427   0.8925   1.4998   2.6594   3.5644   4.7760   6.0066    6.645    8.692   12.422    17.129    25.783    28.27    36.13 
    10.20  0.5479   0.9021   1.5178   2.6940   3.6218   4.8484   6.0391    6.797    9.067   12.838    17.900    25.577    28.42    37.04 
    10.30  0.5607   0.9247   1.5601   2.7676   3.7475   5.1078   6.1914    6.963    8.590   13.485    18.286    27.384    30.41    38.86 
    10.40  0.6092   1.0034   1.6818   2.9388   4.0278   5.9531   6.9700    7.653    9.225   14.560    19.420    29.847    32.91    40.97 
    10.50  0.6982   1.1558   1.9354   3.4979   4.7431   7.3939   8.7275    8.957   12.854   18.650    26.893    39.002    41.90    49.59 
    10.60  0.7079   1.1802   2.0028   3.5951   5.0427  10.2879  10.5911   10.018   14.530   19.124    27.407    39.208    42.04    50.80 
    10.70  0.7442   1.2390   2.0970   3.7508   5.2548  10.3859  10.7348   10.154   14.681   19.979    28.563    40.932    45.21    56.39 
    10.80  0.7429   1.2369   2.1110   3.6558   5.2729   9.3941  10.1290   10.496   12.775   20.626    27.750    42.164    47.71    60.48 
    10.90  0.7895   1.3157   2.2555   3.8222   5.6475   8.8294  10.6047   11.773   14.058   23.677    31.754    48.650    55.67    72.12 
    11.00  0.9710   1.6225   2.7983   4.5841   7.0732   9.6941  13.0211   15.270   18.401   30.413    40.982    63.512    74.15    95.40 
    11.10  1.2559   2.1028   3.6386   5.7863   9.2632  11.1323  16.2434   19.871   24.039   38.040    51.452    79.154   101.47   134.71 
    11.20  2.6389   4.4271   7.6736  11.6749  19.6816  17.9350  30.0345   39.749   48.374   77.928   104.553   165.329   197.48   243.57 
    11.30  2.4224   4.0716   7.0918  10.7142  18.2969  18.0542  30.0294   42.154   50.291   84.688   114.039   178.097   224.36   299.36 
    11.40  1.9663   3.3070   5.7707   8.8075  14.9149  15.6789  23.4632   31.339   37.401   64.605    87.381   134.414   171.05   235.86 
    11.50  1.3771   2.3153   4.0386   6.3848  10.4262  12.7443  18.6648   25.013   30.190   52.149    71.258   108.262   137.25   184.00 
    11.60  1.1653   1.9598   3.4198   5.5437   8.8373  11.6467  16.4778   21.958   26.773   48.786    66.783   102.761   123.70   166.92 
    11.70  1.0490   1.7665   3.0896   5.1086   8.0157  11.4508  15.5965   20.528   25.732   45.689    63.935    98.245   125.25   171.60 
    11.80  1.0563   1.7808   3.1226   5.1745   8.1347  11.6211  15.9798   21.052   26.609   47.804    67.276   102.350   133.13   186.72 
    11.90  1.1287   1.9071   3.3581   5.5463   8.8095  12.7549  17.6432   23.268   29.755   52.010    73.592   112.204   150.28   206.98 
    12.00  1.1634   1.9672   3.4688   5.7175   9.1225  13.7166  18.8856   25.149   32.580   58.666    83.120   129.529   165.53   223.46 
    12.10  1.1306   1.9137   3.3771   5.6067   8.9152  13.8375  18.7761   25.069   33.076   59.671    85.518   134.866   174.36   238.28 
    12.20  1.1225   1.9116   3.3901   5.8224   9.1430  16.5771  20.4240   25.972   34.927   63.588    92.627   146.895   194.76   269.73 
    12.30  1.2693   2.1546   3.8049   6.2810  10.1537  14.5143  20.7680   29.568   40.189   73.514   107.722   173.047   234.45   324.91 
    12.40  1.2546   2.1283   3.7585   6.1544  10.0039  12.6429  20.2632   30.749   41.817   75.282   110.313   176.988   242.55   342.90 
    12.50  1.3818   2.3467   4.1529   6.6969  11.0926  13.2428  21.8683   33.731   46.142   83.660   122.710   199.199   264.42   363.31 
    12.60  1.5608   2.6498   4.6836   7.5277  12.5014  14.1957  24.0690   37.403   51.628   91.748   135.408   218.947   297.18   403.08 
    12.70  1.5939   2.7011   4.7520   7.8163  12.6186  14.7746  26.1020   41.742   57.889  104.344   154.785   250.600   348.87   496.97 
    12.80  2.3072   3.9290   6.8243  11.1320  18.5585  19.5373  37.5145   64.894   90.105  169.839   253.407   405.789   525.30   728.29 
    12.90  1.4205   2.4177   4.2354   6.8924  11.4520  14.0405  23.6104   40.167   57.157  104.251   159.453   251.996   352.48   518.89 
    13.00  0.9487   1.6166   2.8658   4.9279   7.7462  10.9744  17.7082   28.682   42.706   78.807   122.411   203.921   290.33   422.13 
    13.10  0.8994   1.5340   2.7217   4.7247   7.3789  10.4538  17.0357   27.637   41.405   75.063   117.208   194.478   288.79   433.17 
    13.20  0.8763   1.4975   2.6646   4.6375   7.2696  10.2994  16.9039   27.869   41.732   76.796   120.184   199.322   298.65   462.19 
    13.30  0.9016   1.5444   2.7590   4.7505   7.5789  10.4732  17.0819   27.819   41.931   76.842   120.826   200.020   308.01   494.40 
    13.40  0.9304   1.5959   2.8587   4.8767   7.8870  10.7256  17.2308   27.926   42.028   77.616   122.453   202.073   317.06   523.88 
    13.50  0.9347   1.6055   2.8802   4.9080   7.9782  10.9594  17.5850   28.476   42.960   78.668   124.552   203.715   327.52   550.79 
    13.60  0.8979   1.5425   2.7654   4.7630   7.6671  10.8226  17.5850   28.642   43.613   79.523   126.607   208.272   337.97   572.56 
    13.70  0.8298   1.4257   2.5514   4.4969   7.0835  10.2288  16.6729   27.521   42.113   76.288   121.897   199.610   331.20   577.40 
    13.80  0.7995   1.3738   2.4551   4.3809   6.8243   9.9465  16.3187   27.571   41.925   76.992   123.374   200.759   337.97   600.84 
    13.90  0.7882   1.3555   2.4208   4.3412   6.7476   9.9200  16.4539   27.892   42.579   77.767   125.087   203.387   348.43   628.20 
    14.00  0.8092   1.3925   2.4857   4.4306   6.9476  10.0523  16.7533   28.363   43.734   78.957   127.357   207.123   359.77   656.33 
    14.10  0.8595   1.4783   2.6424   4.6574   7.3699  10.2676  17.0785   28.808   44.617   81.141   131.618   215.211   376.04   693.67 
    14.20  0.8685   1.4928   2.6712   4.7078   7.4242  10.3135  17.2770   29.170   45.621   82.319   134.251   220.589   386.65   706.82 
    14.30  0.8204   1.4114   2.5244   4.5182   7.0412  10.0215  16.7841   28.191   44.956   82.828   136.756   225.475   391.87   717.41 
    14.40  0.7561   1.3036   2.3312   4.2620   6.5567   9.8485  16.3854   27.916   44.895   83.868   138.191   229.662   395.48   720.73 
    14.50  0.7338   1.2667   2.2642   4.1722   6.3924   9.8168  16.2314   27.952   44.732   81.880   134.337   220.958   392.68   716.50 
    14.60  0.7176   1.2406   2.2187   4.1192   6.2975   9.9518  16.1955   27.945   45.210   83.995   138.726   229.580   399.60   723.91 
    14.70  0.7141   1.2356   2.2100   4.1086   6.2879   9.7912  16.1253   28.138   45.609   84.977   140.696   232.947   402.48   726.18 
    14.80  0.7129   1.2351   2.2109   4.1189   6.3169   9.9579  16.2827   28.058   45.954   85.485   141.959   236.026   406.75   730.41 
    14.90  0.7148   1.2390   2.2182   4.1321   6.3513  10.8782  16.8629   27.922   46.099   85.613   142.859   237.955   412.56   737.21 
    15.00  0.7204   1.2499   2.2393   4.1663   6.4298  11.2752  17.2770   28.134   46.178   85.809   142.195   237.668   406.38   728.44 
    15.10  0.7286   1.2650   2.2672   4.2109   6.5277  10.5173  16.8132   28.410   46.232   84.006   139.090   229.621   400.41   718.31 
    15.20  0.7348   1.2765   2.2884   4.2451   6.5984  10.8332  17.9256   29.531   48.168   85.277   139.262   229.621   397.69   711.66 
    15.30  0.7473   1.2992   2.3303   4.3055   6.7331  10.7511  16.9758   28.158   46.202   84.503   140.118   230.565   395.56   707.28 
    15.40  0.7675   1.3346   2.3911   4.4001   6.9131  11.0873  17.5884   29.146   47.242   85.081   140.054   226.829   392.76   701.53 
    15.50  1.0653   1.8395   3.2090   5.7053   9.1666  13.0646  20.8108   33.535   54.495   99.872   165.448   266.407   435.17   747.49 
    15.60  1.1856   2.0413   3.5332   6.2000  10.0232  13.9637  21.3840   33.572   54.810   99.525   163.906   266.899   437.53   746.89 
    15.70  0.8510   1.4775   2.6387   4.7822   7.6061  12.5229  19.2775   30.805   49.608   88.444   144.443   233.686   397.69   695.03 
    15.80  0.8351   1.4526   2.6090   4.7428   7.5487  13.2887  19.7652   30.623   48.918   86.202   139.754   222.970   383.18   675.07 
    15.90  0.8707   1.5137   2.7199   4.9220   7.8544  13.6937  20.2135   30.851   49.505   86.549   140.354   223.709   382.89   670.08 
    16.00  0.9003   1.5650   2.8109   5.0483   8.1142  13.5569  20.3693   31.110   49.450   86.005   139.026   219.193   378.69   664.94 
    16.10  0.9276   1.6119   2.8941   5.1723   8.3474  13.7855  20.7594   31.900   50.261   86.352   139.112   217.510   375.09   656.48 
    16.20  1.0016   1.7374   3.1152   5.5069   8.9352  14.3793  21.5877   32.693   51.029   87.161   139.454   215.375   371.26   650.13 
    16.30  1.0953   1.8951   3.3919   5.9265   9.6505  15.3878  23.7781   36.040   55.826   96.486   153.522   237.832   394.30   670.23 
    16.40  1.3749   2.3632   4.2071   7.1747  11.7190  18.3206  27.8715   40.757   61.966  105.626   165.427   260.084   418.75   687.02 
    16.50  1.4190   2.4378   4.3409   7.3856  12.0737  18.5280  28.4105   41.892   63.423  108.631   168.938   266.407   421.11   685.66 
    16.60  1.2746   2.1996   3.9373   6.7628  11.0998  17.0042  26.5161   40.405   61.119  106.146   166.090   259.509   410.28   675.83 
    16.70  1.2681   2.1905   3.9284   6.7547  11.1065  17.1057  26.8002   41.019   62.401  107.614   168.895   264.764   417.06   678.10 
    16.80  1.3196   2.2785   4.0896   7.0028  11.5402  17.3801  27.0706   41.092   62.946  106.782   168.232   261.398   419.71   675.53 
    16.90  1.4349   2.4751   4.4458   7.6521  12.4966  17.2918  27.5206   42.071   64.161  109.104   170.630   266.037   426.55   692.16 
    17.00  1.7055   2.9301   5.2484   9.1336  14.5627  19.0618  31.3197   50.261   76.199  134.341   209.513   328.030   521.76   819.91 
    17.10  1.6386   2.8174   5.0433   8.5731  14.0347  18.6683  30.8183   49.740   74.668  129.372   201.184   314.728   503.43   798.60 
    17.20  1.4371   2.4823   4.4556   7.5877  12.5878  17.5274  28.6809   44.751   68.323  114.974   180.244   281.433   443.71   707.73 
    17.30  1.4333   2.4786   4.4417   7.5976  12.6059  17.6359  29.0385   45.066   69.176  115.933   182.106   285.046   447.61   709.85 
    17.40  1.4327   2.4792   4.4380   7.6182  12.6301  17.4824  28.9153   44.867   69.460  114.223   180.736   281.884   457.48   730.86 
    17.50  1.2658   2.2014   3.9540   6.8154  11.4321  16.5966  27.1253   43.122   66.508  113.368   179.558   281.802   445.26   727.54 
    17.60  1.1999   2.0926   3.7640   6.5144  10.9790  16.2542  26.2406   41.712   65.232  111.739   178.102   280.488   436.13   710.15 
    17.70  1.1531   2.0161   3.6265   6.3241  10.6678  16.1025  25.9959   41.387   64.875  107.290   172.343   266.160   437.01   700.78 
    17.80  1.1459   2.0054   3.6043   6.3369  10.6401  16.2057  26.3262   41.858   66.521  112.998   181.721   285.867   442.39   698.51 
    17.90  1.1328   1.9856   3.5662   6.3182  10.5833  16.3424  26.3758   41.702   66.587  111.935   180.586   284.430   446.14   708.64 
    18.00  1.0794   1.8988   3.4207   6.0193  10.2595  16.9124  26.3159   41.079   66.043  110.711   180.286   282.254   452.40   721.79 
    18.10  1.0556   1.8611   3.3581   5.8974  10.1338  18.8315  27.4642   40.714   65.988  110.641   180.608   281.597   454.02   728.90 
    18.20  1.0378   1.8337   3.3126   5.8179  10.0607  17.7048  27.0124   41.148   66.865  111.069   180.458   283.937   455.35   732.53 
    18.30  1.0331   1.8276   3.3027   5.8017  10.0667  16.7616  26.4203   41.560   67.331  113.611   185.125   290.342   465.43   752.03 
    18.40  1.0325   1.8288   3.3066   5.8146  10.1181  16.8154  26.7677   41.955   68.777  112.640   184.761   288.823   474.93   766.54 
    18.50  1.0378   1.8398   3.3270   5.8617  10.2057  17.0051  27.4950   43.159   70.948  116.003   190.328   296.377   487.96   788.92 
    18.60  1.2503   2.2047   3.9233   6.9568  11.9238  18.5933  30.9791   48.344   78.225  125.663   206.259   312.511   524.34   840.63 
    18.70  1.8298   3.1894   5.5029   9.5669  16.3244  22.6140  38.4334   58.883   93.166  151.443   244.971   382.592   595.10   917.89 
    18.80  1.5077   2.6382   4.6102   7.8925  13.7755  20.1867  32.7691   51.120   83.917  136.340   224.073   351.842   572.05   901.10 
    18.90  1.2031   2.1260   3.8129   6.7654  11.6236  18.4450  30.1406   47.561   78.673  128.413   211.847   331.643   550.92   886.89 
    19.00  1.1546   2.0475   3.6922   6.5964  11.3505  18.3939  30.1406   48.155   80.149  130.689   216.536   341.702   567.86   915.62 
    19.10  1.1059   1.9683   3.5588   6.3428  11.0509  18.4150  30.3887   49.571   81.837  134.560   223.281   350.077   587.00   954.63 
    19.20  1.0881   1.9403   3.5138   6.2582  10.9675  18.5306  30.4794   49.880   83.131  139.055   232.038   366.868   608.06   993.33 
    19.30  1.0778   1.9259   3.4923   6.2232  10.9633  18.6753  30.8713   50.162   85.430  143.065   239.961   382.921   630.96  1032.19 
    19.40  1.0775   1.9272   3.4964   6.2284  11.0056  18.7962  30.7036   51.419   86.815  147.491   248.290   398.973   656.58  1074.37 
    19.50  1.0813   1.9366   3.5161   6.2674  11.1077  19.1703  31.9323   54.166   90.837  153.754   258.996   417.161   690.01  1126.53 
    19.60  1.0841   1.9432   3.5296   6.3042  11.1759  19.3600  32.1753   54.733   92.713  158.907   269.680   436.908   721.97  1178.09 
    19.70  1.0925   1.9605   3.5630   6.3671  11.3155  19.5506  32.6784   55.343   94.539  164.616   279.915   457.354   749.80  1226.02 
    19.80  1.1009   1.9779   3.5963   6.4407  11.4550  19.9979  33.3698   57.072   96.705  168.487   284.476   465.852   765.12  1260.49 
    19.90  1.1078   1.9911   3.6206   6.4879  11.5487  20.1444  33.7788   58.405   98.586  170.775   289.379   475.336   785.15  1298.44 
    20.00  1.1178   2.0111   3.6585   6.5640  11.7009  20.4400  34.5403   59.719  102.125  175.489   298.993   492.251   821.01  1355.89 
    20.10  1.1253   2.0257   3.6860   6.6189  11.8066  20.6076  34.9150   59.228  103.341  179.210   307.879   516.186   865.26  1424.53 
    20.20  1.1363   2.0470   3.7255   6.7006  11.9589  20.8194  35.6492   61.215  106.970  187.749   322.524   541.722   900.09  1485.01 
    20.30  1.1437   2.0619   3.7539   6.7580  12.0713  21.0435  36.1506   63.202  110.206  193.746   334.536   554.079   917.69  1528.70 
    20.40  1.1553   2.0844   3.7966   6.8423  12.2362  21.6426  36.9532   63.630  111.138  194.740   335.521   557.651   933.59  1573.15 
    20.50  1.1628   2.0991   3.8239   6.8975  12.3419  21.8764  37.0730   63.083  110.999  193.423   334.087   561.593   957.74  1623.50 
    20.60  1.1743   2.1219   3.8675   6.9892  12.5141  22.0423  37.3279   61.988  111.882  193.169   336.549   577.194   994.85  1683.22 
    20.70  1.1868   2.1461   3.9126   7.0761  12.6857  22.0820  37.5418   62.618  114.447  198.819   349.546   600.020  1032.77  1750.35 
    20.80  1.1949   2.1622   3.9432   7.1390  12.8041  22.1111  37.9816   65.189  118.989  209.253   370.936   625.598  1069.96  1818.84 
    20.90  1.2075   2.1863   3.9885   7.2255  12.9756  22.6599  39.2394   67.797  122.262  215.632   381.000   639.597  1102.28  1884.16 
    21.00  1.2165   2.2036   4.0205   7.2888  13.0941  23.3993  40.9028   70.716  126.073  220.057   385.881   646.782  1127.76  1942.67 
    21.10  1.2290   2.2280   4.0665   7.3830  13.2723  23.8290  41.0055   69.512  124.542  217.723   381.813   652.406  1147.86  1994.38 
    21.20  1.2371   2.2440   4.0971   7.4408  13.3907  23.9605  40.9370   68.988  124.645  217.700   382.777   663.409  1174.66  2049.26 
    21.30  1.2503   2.2695   4.1454   7.5354  13.5750  23.9490  40.9935   69.757  127.119  221.999   393.761   682.459  1207.80  2111.55 
    21.40  1.2593   2.2870   4.1783   7.6013  13.7000  24.0213  41.7327   72.693  131.989  230.723   411.062   704.300  1246.01  2181.10 
    21.50  1.2718   2.3116   4.2242   7.6955  13.8788  24.4546  43.3020   77.533  138.884  242.024   430.118   725.320  1286.07  2256.69 
    21.60  1.2809   2.3292   4.2574   7.7614  14.0039  25.1481  44.8216   80.559  142.115  247.594   437.719   741.373  1326.86  2334.71 
    21.70  1.2940   2.3547   4.3056   7.8560  14.1882  25.7736  45.8672   81.428  143.887  250.621   442.258   756.604  1362.57  2414.84 
    21.80  1.3080   2.3818   4.3562   7.9532  14.3791  26.0895  45.6122   79.301  142.157  249.257   442.044   771.713  1396.74  2493.01 
    21.90  1.3171   2.3994   4.3893   8.0136  14.5047  26.1292  45.5061   78.860  142.538  249.985   446.027   782.962  1424.35  2548.65 
    22.00  1.3262   2.4169   4.4223   8.0791  14.6298  26.1689  45.4479   79.421  144.250  253.001   454.142   796.387  1454.62  2604.74 
    22.10  1.3393   2.4430   4.4723   8.1788  14.8273  26.3136  46.2402   82.267  148.859  260.905   469.537   815.477  1489.66  2671.87 
    22.20  1.3533   2.4701   4.5231   8.2812  15.0188  26.8395  48.1158   86.822  155.737  270.739   485.167   835.307  1527.95  2746.10 
    22.30  1.3630   2.4889   4.5592   8.3441  15.1566  27.5215  49.8630   90.043  160.401  277.683   496.237   852.345  1565.73  2825.33 
    22.40  1.3771   2.5160   4.6098   8.4468  15.3475  28.0659  50.9479   91.181  162.760  280.595   501.547   863.389  1602.32  2904.70 
    22.50  1.3861   2.5338   4.6438   8.5097  15.4792  28.3306  50.6519   88.962  160.836  278.758   500.455   876.198  1639.51  2984.68 
    22.60  1.4002   2.5612   4.6953   8.6146  15.6774  28.5494  50.6262   88.504  161.211  281.612   508.056   895.863  1677.87  3065.57 
    22.70  1.4149   2.5897   4.7492   8.7144  15.8809  28.7612  50.7255   88.540  162.415  284.940   516.471   915.446  1712.26  3140.71 
    22.80  1.4240   2.6076   4.7831   8.7829  16.0133  28.9059  51.3364   90.673  166.014  291.734   529.982   935.030  1752.09  3223.57 
    22.90  1.4387   2.6363   4.8380   8.8852  16.2235  29.4203  53.0922   95.042  172.553  301.591   545.741   955.311  1798.85  3314.28 
    23.00  1.4486   2.6555   4.8732   8.9533  16.3552  29.8959  54.5998   98.914  178.759  311.136   562.506   978.138  1844.72  3402.28 
    23.10  1.4633   2.6841   4.9281   9.0611  16.5660  30.3688  55.6539  100.851  182.479  317.687   575.011   999.979  1891.63  3496.77 
    23.20  1.4724   2.7022   4.9628   9.1318  16.7050  30.8241  56.6841  102.397  185.455  323.846   587.344  1023.586  1944.94  3600.49 
    23.30  1.4871   2.7310   5.0177   9.2345  16.9152  31.2388  57.1906  102.516  186.925  328.515   597.472  1050.189  1994.64  3698.16 
    23.40  1.4970   2.7504   5.0538   9.3052  17.0542  31.4602  57.2214  101.942  187.681  332.790   608.477  1080.488  2045.44  3796.13 
    23.50  1.5117   2.7792   5.1087   9.4130  17.2644  31.6393  57.4080  102.516  189.339  337.690   619.440  1106.927  2095.74  3892.59 
    23.60  1.5274   2.8094   5.1659   9.5179  17.4819  31.9834  58.2123  104.563  192.787  344.218   631.238  1132.669  2145.22  3986.63 
    23.70  1.5374   2.8288   5.2020   9.5886  17.6203  32.2967  59.3503  107.874  198.479  354.722   650.294  1165.636  2199.04  4086.42 
    23.80  1.5520   2.8579   5.2578   9.6990  17.8377  32.7705  60.7261  111.526  204.631  365.757   670.164  1199.712  2260.08  4196.94 
    23.90  1.5627   2.8785   5.2973   9.7726  17.9894  33.3572  62.1636  114.867  210.081  375.672   688.065  1232.802  2321.86  4309.73 
    24.00  1.5783   2.9089   5.3543   9.8827  18.2063  33.8284  63.0689  116.207  213.855  383.679   704.509  1268.438  2384.38  4426.30 
    24.10  1.5889   2.9296   5.3938   9.9563  18.3579  34.1054  63.3461  116.197  215.803  390.185   720.675  1303.458  2453.00  4556.33 
    24.20  1.6045   2.9599   5.4510  10.0612  18.5748  34.4328  63.4145  115.321  216.112  394.518   731.809  1338.889  2522.81  4684.84 
    24.30  1.6151   2.9807   5.4906  10.1400  18.7264  34.7054  63.6969  115.985  218.446  401.786   747.568  1377.973  2588.34  4802.62 
    24.40  1.6308   3.0112   5.5486  10.2478  18.9506  34.9948  64.2668  118.138  221.707  410.661   764.033  1417.591  2646.88  4909.96 
    24.50  1.6464   3.0421   5.6076  10.3630  19.1813  35.5375  65.8497  122.182  227.133  422.170   781.634  1455.731  2701.14  5010.36 
    24.60  1.6570   3.0628   5.6470  10.4418  19.3330  35.9010  67.0441  125.685  232.383  433.609   801.439  1493.502  2759.39  5118.16 
    24.70  1.6733   3.0945   5.7073  10.5548  19.5626  36.3563  68.3481  129.264  237.525  445.292   822.230  1531.437  2821.68  5232.00 
    24.80  1.6839   3.1155   5.7478  10.6310  19.7208  36.8442  69.5854  131.848  241.318  455.102   839.381  1572.041  2889.64  5354.62 
    24.90  1.7005   3.1477   5.8082  10.7466  19.9516  37.3533  70.4718  133.228  243.792  463.237   855.375  1611.412  2964.75  5490.24 
    25.00  1.7110   3.1687   5.8486  10.8224  20.1099  37.7627  70.8397  133.358  244.675  468.483   867.259  1646.145  3042.43  5628.43 
    25.10  1.7283   3.2020   5.9113  10.9380  20.3467  38.2559  71.2367  133.527  245.582  474.931   880.984  1688.391  3123.50  5769.94 
    25.20  1.7389   3.2229   5.9518  11.0193  20.5044  38.8162  71.8237  134.509  247.336  484.464   899.548  1739.874  3201.77  5908.44 
    25.30  1.7560   3.2564   6.0153  11.1375  20.7479  39.3597  72.6639  136.519  250.034  495.129   918.518  1788.319  3272.83  6039.82 
    25.40  1.7682   3.2799   6.0595  11.2188  20.9122  39.7144  73.8773  140.414  256.712  508.233   942.500  1831.180  3339.98  6169.70 
    25.50  1.7914   3.3235   6.1415  11.3716  21.2046  39.9332  75.0768  144.186  263.173  519.257   963.055  1867.596  3398.15  6288.23 
    25.60  1.8360   3.4033   6.2893  11.6270  21.6631  40.3505  76.6307  147.782  269.730  530.049   983.332  1902.164  3452.93  6413.87 
    25.70  1.8885   3.4944   6.4539  11.9197  22.1368  40.9435  78.5986  152.270  277.708  542.587  1008.062  1932.668  3527.01  6580.03 
    25.80  1.9966   3.6784   6.7742  12.4788  23.0061  41.9167  80.5580  155.591  284.138  551.184  1026.026  1960.422  3617.36  6766.00 
    25.90  2.0519   3.7724   6.9336  12.7685  23.4387  42.6340  81.8791  157.511  289.068  559.087  1042.107  2001.888  3708.15  6927.92 
    26.00  2.0447   3.7647   6.9238  12.7733  23.4894  42.8528  81.9835  157.528  291.566  568.852  1064.075  2063.593  3791.57  7053.11 
    26.10  1.9944   3.6855   6.7950  12.5697  23.2448  42.7884  81.5471  155.929  291.288  572.515  1075.980  2105.387  3857.62  7160.76 
    26.20  1.9320   3.5876   6.6345  12.3047  22.9512  42.9031  81.8295  156.838  293.950  579.378  1091.354  2142.132  3911.23  7259.64 
    26.30  1.9182   3.5681   6.6043  12.2487  22.9373  43.2075  82.5910  158.825  298.263  589.154  1112.230  2186.389  3981.54  7393.75 
    26.40  1.9244   3.5835   6.6350  12.3006  23.1022  43.6593  83.8574  162.149  304.584  598.884  1132.464  2214.717  4068.58  7559.61 
    26.50  1.9410   3.6165   6.6981  12.4133  23.3535  44.1666  85.2366  165.742  311.389  607.446  1148.309  2244.934  4116.73  7657.58 
    26.60  1.9531   3.6402   6.7431  12.4972  23.5245  44.4931  86.4568  169.782  318.273  624.548  1181.154  2308.199  4176.01  7779.29 
    26.70  1.9719   3.6770   6.8133  12.6286  23.7939  44.9819  87.9353  173.720  325.035  636.184  1205.114  2340.017  4249.64  7933.66 
    26.80  1.9851   3.7022   6.8607  12.7151  23.9715  45.5369  89.5799  176.948  331.586  640.829  1213.764  2351.512  4301.48  8048.11 
    26.90  2.0048   3.7401   6.9322  12.8465  24.2410  46.0892  90.6699  178.397  335.827  646.052  1224.941  2378.445  4350.89  8162.41 
    27.00  2.0176   3.7653   6.9805  12.9330  24.4246  46.5965  91.5341  179.535  339.438  655.215  1245.561  2419.541  4425.03  8321.01 
    27.10  2.0372   3.8032   7.0521  13.0644  24.6941  47.1533  92.2443  179.671  342.220  657.445  1254.811  2441.259  4501.98  8477.95 
    27.20  2.0503   3.8287   7.1003  13.1590  24.8784  47.6359  92.8244  180.000  345.318  661.478  1267.015  2478.003  4590.78  8639.72 
    27.30  2.0706   3.8679   7.1742  13.2901  25.1538  48.1318  93.4080  180.985  348.457  670.607  1286.800  2527.598  4668.54  8797.11 
    27.40  2.0903   3.9062   7.2467  13.4240  25.4305  48.6876  94.4399  183.782  353.901  684.427  1314.549  2582.201  4746.07  8954.66 
    27.50  2.1050   3.9340   7.2986  13.5186  25.6208  49.2267  95.8996  187.941  361.202  698.721  1341.892  2628.758  4826.33  9116.28 
    27.60  2.1253   3.9737   7.3742  13.6552  25.9096  49.9935  97.8607  193.017  369.362  710.183  1362.918  2660.247  4906.30  9272.61 
    27.70  2.1400   4.0017   7.4264  13.7494  26.0999  50.5132  99.8321  198.212  378.387  723.726  1387.734  2704.340  4999.30  9440.74 
    27.80  2.1637   4.0469   7.5105  13.9018  26.4080  50.9138 101.5861  202.667  387.037  738.517  1417.047  2760.873  5103.71  9622.47 
    27.90  2.1856   4.0875   7.5853  14.0306  26.6690  51.3126 102.9791  205.951  394.526  752.811  1446.424  2823.441  5204.73  9797.25 
    28.00  2.2431   4.1923   7.7767  14.3777  27.3034  52.0325 104.0966  208.121  400.278  768.341  1478.820  2896.273  5301.41  9963.86 
    28.10  2.2999   4.2945   7.9624  14.7359  27.8942  52.6811 105.2756  211.090  406.702  787.800  1518.581  2978.999  5400.15 10135.77 
    28.20  2.3671   4.4146   8.1803  15.1813  28.5817  53.4054 106.4564  212.775  411.475  798.858  1542.134  3034.053  5485.12 10299.66 
    28.30  2.3543   4.3944   8.1439  15.1150  28.5128  53.7910 106.7371  210.838  411.421  799.794  1548.557  3074.698  5572.75 10475.50 
    28.40  2.3237   4.3436   8.0556  14.9324  28.2972  53.8510 106.7371  210.062  412.854  802.706  1560.869  3114.275  5648.00 10633.80 
    28.50  2.3053   4.3165   8.0149  14.8183  28.2561  53.8775 106.9441  211.289  416.254  810.494  1578.148  3159.395  5718.84 10785.89 
    28.60  2.3112   4.3299   8.0422  14.8629  28.3830  54.2648 108.1352  214.324  422.521  822.257  1600.481  3206.239  5806.02 10964.75 
    28.70  2.3315   4.3694   8.1181  14.9991  28.6723  55.0254 109.4956  216.789  428.412  830.808  1619.023  3243.229  5895.63 11143.01 
    28.80  2.3468   4.3990   8.1741  15.0988  28.8814  55.6139 111.0289  221.225  436.651  844.409  1646.901  3289.663  5991.13 11321.27 
    28.90  2.3705   4.4442   8.2582  15.2512  29.1901  56.3312 113.2707  227.146  446.680  863.694  1680.603  3352.231  6073.01 11483.34 
    29.00  2.3868   4.4750   8.3159  15.3510  29.3997  56.9021 114.9511  230.888  455.167  879.999  1713.342  3411.104  6148.85 11643.46 
    29.10  2.4111   4.5213   8.4023  15.5033  29.7139  57.1112 115.2027  231.173  458.506  888.919  1740.963  3458.768  6237.73 11827.76 
    29.20  2.4355   4.5679   8.4896  15.6583  30.0347  57.3591 115.9043  233.034  462.740  895.991  1760.362  3492.433  6332.79 12010.10 
    29.30  2.4518   4.5989   8.5479  15.7658  30.2509  58.0571 118.1889  238.146  472.467  909.442  1784.150  3541.864  6444.12 12201.96 
    29.40  2.4777   4.6478   8.6392  15.9208  30.5778  59.0312 120.0251  241.318  480.107  923.527  1812.392  3608.332  6555.45 12398.81 
    29.50  2.4939   4.6790   8.6977  16.0286  30.7941  59.6311 121.2657  243.547  485.654  938.249  1841.876  3685.803  6648.01 12571.02 
    29.60  2.5199   4.7281   8.7896  16.1861  31.1281  60.1155 122.3028  245.673  490.541  952.508  1870.461  3760.893  6722.16 12722.51 
    29.70  2.5371   4.7607   8.8495  16.2936  31.3444  60.5232 123.0506  246.811  494.588  964.317  1896.840  3817.672  6793.36 12887.16 
    29.80  2.5630   4.8098   8.9415  16.4563  31.6779  61.0384 123.5794  246.536  497.020  965.958  1906.304  3831.672  6862.65 13052.87 
    29.90  2.5808   4.8436   9.0046  16.5667  31.9069  61.4117 124.1783  247.949  500.697  967.911  1915.104  3849.407  6960.28 13239.89 
    30.00  2.6083   4.8951   9.1004  16.7294  32.2458  62.2799 127.0960  254.547  511.767  983.083  1938.186  3891.366  7078.10 13455.95 
    30.10  2.6261   4.9290   9.1635  16.8399  32.4748  63.0634 129.0075  258.707  521.518  999.318  1971.738  3959.066  7200.62 13678.65 
    30.20  2.6545   4.9821   9.2616  17.0106  32.8209  63.6034 130.0651  261.328  527.827 1020.013  2015.182  4063.387  7297.37 13858.72 
    30.30  2.6820   5.0343   9.3590  17.1785  33.1744  63.9995 131.2561  264.470  533.549 1037.554  2050.447  4140.242  7373.81 14031.99 
    30.40  2.7014   5.0707   9.4269  17.2966  33.4154  64.4354 132.8442  268.069  540.766 1049.872  2074.621  4177.561  7443.39 14209.64 
    30.50  2.7298   5.1241   9.5257  17.4700  33.7688  64.8995 133.8128  269.976  546.367 1053.882  2086.804  4187.250  7513.34 14376.71 
    30.60  2.7492   5.1606   9.5936  17.5882  34.0105  65.3089 134.7300  272.471  552.102 1061.000  2104.854  4213.279  7602.58 14559.95 
    30.70  2.7792   5.2167   9.6972  17.7641  34.3760  66.2442 137.1326  277.434  561.139 1077.420  2136.073  4268.334  7710.23 14769.66 
    30.80  2.8001   5.2555   9.7688  17.8878  34.6231  67.1847 139.0373  279.829  569.117 1089.414  2161.788  4322.445  7795.94 14946.70 
    30.90  2.8307   5.3130   9.8755  18.0715  35.0013  67.7671 139.4240  279.020  571.978 1097.861  2187.161  4382.795  7875.39 15113.47 
    31.00  2.8520   5.3523   9.9471  18.1926  35.2496  68.0097 139.4993  278.751  574.489 1108.318  2217.480  4448.114  8015.37 15370.34 
    31.10  2.8842   5.4122  10.0576  18.3814  35.6338  68.3423 139.8382  279.454  578.167 1114.986  2236.729  4492.987  8111.97 15560.09 
    31.20  2.9172   5.4739  10.1714  18.5761  36.0313  68.9291 141.0566  282.456  584.415 1124.345  2255.571  4547.426  8185.90 15693.59 
    31.30  2.9398   5.5156  10.2485  18.7046  36.2977  69.8414 143.8784  289.473  595.799 1151.223  2302.977  4636.639  8296.13 15917.36 
    31.40  2.9744   5.5798  10.3660  18.9044  36.7013  71.2611 147.2856  296.761  608.115 1170.763  2337.728  4681.307  8434.26 16186.02 
    31.50  2.9985   5.6242  10.4476  19.0410  36.9804  72.2105 149.6266  300.158  617.309 1177.083  2349.825  4708.362  8567.83 16422.49 
    31.60  3.0347   5.6914  10.5718  19.2486  37.4100  72.2996 150.0613  300.894  622.003 1187.887  2377.232  4785.054  8680.05 16622.52 
    31.70  3.0603   5.7385  10.6582  19.3929  37.7018  72.8069 150.9118  303.097  627.944 1208.433  2422.176  4892.412  8785.27 16819.82 
    31.80  3.0997   5.8108  10.7904  19.6137  38.1494  73.9486 152.8164  307.476  636.043 1233.022  2471.894  4981.749  8874.59 17028.47 
    31.90  3.1269   5.8609  10.8826  19.7687  38.4612  74.6254 155.1284  315.009  647.131 1248.044  2499.386  4995.256  8934.60 17200.52 
    32.00  3.1694   5.9388  11.0250  20.0080  38.9408  75.6436 158.7597  322.905  661.249 1260.258  2515.509  5001.332  9015.45 17385.43 
    32.10  3.2150   6.0217  11.1759  20.2549  39.4393  76.4580 160.2074  323.661  670.002 1266.024  2539.897  5027.278  9159.25 17654.86 
    32.20  3.2469   6.0800  11.2829  20.4313  39.7951  76.4668 159.0865  320.699  669.597 1268.115  2568.610  5074.287  9312.19 17929.27 
    32.30  3.2965   6.1702  11.4464  20.7044  40.3322  77.4665 161.6295  326.756  677.061 1286.500  2598.736  5163.910  9432.50 18121.43 
    32.40  3.3315   6.2336  11.5624  20.8965  40.7128  78.9029 165.7896  335.046  692.547 1319.490  2648.026  5287.649  9529.26 18317.99 
    32.50  3.3865   6.3328  11.7423  21.1884  41.2940  79.5099 166.2140  336.423  697.948 1341.214  2695.796  5395.132  9598.84 18492.76 
    32.60  3.4231   6.3994  11.8640  21.3909  41.6939  80.6120 167.1398  336.649  701.372 1347.107  2718.963  5415.496  9697.36 18720.91 
    32.70  3.4805   6.5031  12.0515  21.6956  42.3011  83.8192 170.6735  337.979  706.483 1349.013  2726.393  5409.789  9750.52 18883.74 
    32.80  3.5171   6.5692  12.1722  21.8955  42.6943  87.1968 174.5359  340.364  712.048 1346.252  2714.188  5400.674  9695.45 18857.59 
    32.90  3.5705   6.6658  12.3473  22.1797  43.2622  89.0849 177.4827  344.882  720.789 1367.906  2758.703  5468.744  9853.39 19178.72 
    33.00  3.6205   6.7565  12.5108  22.4502  43.8005  88.8088 178.3503  348.448  729.397 1384.060  2801.955  5496.415 10031.14 19555.49 
    33.10  3.6695   6.8424  12.6563  22.6814  44.2427  87.4253 178.2151  351.537  738.646 1368.461  2776.860  5428.633 10061.92 19608.56 
    33.20  3.8785   7.1999  13.2377  23.5942  45.8939  86.8421 180.9720  365.337  755.559 1404.190  2836.706  5542.848 10258.44 19919.56 
    33.30  4.2340   7.8062  14.2214  25.1832  48.6614  90.1667 192.9320  390.708  799.287 1490.079  2979.757  5807.325 10704.36 20598.57 
    33.40  5.0703   9.2349  16.5512  29.0643  55.2417  95.4677 201.1769  403.762  824.251 1528.593  3031.638  5935.006 10632.28 20499.69 
    33.50  5.4419   9.8689  17.5903  30.8517  58.1609  97.8235 204.4044  409.783  831.788 1562.034  3071.763  6097.585 10480.00 20313.57 
    33.60  5.1185   9.3146  16.6880  29.3974  55.5764  96.5485 203.0422  414.663  828.273 1609.595  3150.558  6226.909 10304.39 20316.44 
    33.70  4.5630   8.3711  15.1580  26.8551  51.3402  93.6651 199.4263  405.739  817.857 1543.395  3051.786  5883.195 10289.81 20522.37 
    33.80  3.9713   7.3751  13.5606  24.2034  47.0616  89.8835 192.1654  389.063  800.666 1439.999  2908.199  5448.134 10399.89 20860.58 
    33.90  3.8267   7.1357  13.1854  23.5898  46.1228  89.0629 188.6949  377.170  793.945 1401.855  2869.337  5398.458 10581.25 21077.54 
    34.00  3.7874   7.0751  13.1008  23.4525  45.9851  90.0334 188.4605  374.483  796.450 1423.117  2916.807  5600.243 10641.77 21109.75 
    34.10  3.8036   7.1070  13.1621  23.5519  46.2219  93.9130 192.1174  382.461  800.363 1517.280  3064.740  6102.265 10423.89 20783.47 
    34.20  3.8198   7.1376  13.2188  23.6490  46.4243  97.2765 197.7664  394.022  811.887 1564.021  3145.656  6173.003 10519.54 21155.86 
    34.30  3.8491   7.1922  13.3182  23.8092  46.7705  98.8911 201.8221  403.838  822.974 1571.486  3161.907  6032.882 10624.54 21588.42 
    34.40  3.8835   7.2544  13.4310  23.9881  47.1390  97.5244 203.0319  402.770  831.987 1454.801  2950.016  5474.656 10696.26 21767.43 
    34.50  4.0663   7.5732  13.9898  24.8880  48.7907  95.4783 203.6446  406.987  847.122 1461.839  2970.679  5531.722 11038.88 22233.56 
    34.60  4.4508   8.2312  15.1203  26.8146  51.9322  96.1639 207.6096  416.278  869.993 1522.076  3090.477  5836.474 11512.85 22814.74 
    34.70  5.6858  10.3140  18.6396  33.0617  61.2462 103.7413 222.4377  438.014  911.616 1659.317  3336.990  6427.298 12192.41 23648.72 
    34.80  6.6152  11.8618  21.2127  37.7504  67.7400 108.8429 233.8844  463.176  948.412 1796.466  3566.416  6962.040 12556.74 24104.26 
    34.90  6.8361  12.2099  21.7491  38.7552  68.7695 109.5161 233.3933  464.563  946.404 1851.157  3639.130  7324.065 12563.66 24132.38 
    35.00  5.5843  10.1173  18.2495  32.3601  59.8083 104.6412 224.8797  452.225  934.989 1825.296  3586.458  7305.466 12336.65 23961.68 
    35.10  4.7783   8.7769  16.0201  28.3598  54.2183  98.3909 208.4841  429.206  903.541 1772.651  3576.972  7207.879 12125.03 23878.68 
    35.20  4.2331   7.8745  14.5262  25.7633  50.5445  95.3998 202.4706  421.663  888.303 1699.136  3461.178  6856.283 11903.32 23751.22 
    35.30  4.1572   7.7519  14.3289  25.4409  50.1107  96.4382 206.1550  424.947  896.385 1672.282  3402.403  6659.342 11919.38 23913.91 
    35.40  4.1662   7.7733  14.3749  25.5274  50.3312  97.4247 208.3625  423.517  906.493 1660.912  3408.120  6564.504 12053.39 24222.19 
    35.50  4.1903   7.8174  14.4556  25.6558  50.6037  97.3691 206.6359  424.744  914.229 1658.924  3433.364  6555.144 12110.31 24343.14 
    35.60  4.2288   7.8873  14.5829  25.8609  51.0242  97.1971 203.9286  416.020  901.678 1638.968  3391.847  6634.954 12232.02 24522.16 
    35.70  4.2553   7.9354  14.6698  26.0029  51.3093  97.5103 203.6600  415.177  900.498 1676.245  3463.019  6939.337 12467.35 24860.83 
    35.80  4.2962   8.0097  14.8040  26.2183  51.7498  98.5505 207.0603  422.641  912.070 1694.376  3490.255  7006.544 12573.83 25068.41 
    35.90  4.3362   8.0823  14.9360  26.4259  52.1829  99.9252 211.8296  433.287  926.351 1713.361  3508.433  7046.368 12670.95 25270.71 
    36.00  4.3643   8.1330  15.0274  26.5705  52.4808 101.2346 217.2954  444.094  942.786 1736.483  3530.787  7095.880 12777.27 25486.76 
    36.10  4.4053   8.2072  15.1617  26.7914  52.9206 102.0772 219.7014  443.365  952.477 1746.871  3555.111  7148.760 12889.27 25711.88 
    36.20  4.4334   8.2581  15.2531  26.9357  53.2184 101.6740 215.2145  434.832  947.722 1742.526  3581.147  7204.676 13006.12 25944.87 
    36.30  4.4759   8.3346  15.3910  27.1565  53.6643 101.9184 214.2117  435.692  950.112 1749.979  3608.747  7263.262 13127.10 26184.81 
    36.40  4.5046   8.3865  15.4850  27.3012  53.9675 102.5343 216.1711  438.226  958.955 1762.632  3637.674  7324.146 13251.61 26430.50 
    36.50  4.5471   8.4633  15.6238  27.5246  54.4200 103.2630 218.0432  431.399  967.575 1769.438  3667.779  7386.961 13378.78 26680.73 
    36.60  4.5825   8.5235  15.7361  27.7204  54.4200 103.9292 219.7237  434.763  976.092 1784.864  3698.826  7451.377 13507.86 26934.72 
    36.70  4.6179   8.5836  15.8481  27.9163  55.1547 104.5962 221.4229  449.157  984.651 1808.772  3730.622  7517.024 13638.26 27191.15 
    36.80  4.6533   8.6438  15.9604  28.1124  55.5214 105.2668 223.1308  454.153  993.235 1826.036  3762.975  7583.491 13769.11 27448.93 
    36.90  4.6887   8.7039  16.0724  28.3083  55.8887 105.9347 224.8335  457.646 1001.794 1842.352  3795.714  7650.412 13899.73 27707.01 
    37.00  4.7241   8.7641  16.1847  28.5041  56.2554 106.6018 226.5345  460.937 1010.323 1858.621  3828.602  7717.414 14029.32 27964.50 
    37.10  4.7595   8.8242  16.2970  28.6999  56.6227 107.2679 228.2338  464.135 1018.810 1874.845  3861.469  7784.168 14157.30 28220.01 
    37.20  4.7949   8.8844  16.4090  28.8957  56.9894 107.9332 229.9314  467.333 1027.254 1891.010  3894.122  7850.268 14282.84 28472.80 
    37.30  4.8303   8.9445  16.5213  29.0919  57.3567 108.5985 231.6255  470.640 1035.638 1907.119  3926.368  7915.340 14405.22 28721.67 
    37.40  4.8657   9.0047  16.6335  29.2877  57.7235 109.2629 233.3180  474.136 1043.968 1923.273  3958.293  7979.673 14524.80 28966.59 
    37.50  4.9010   9.0647  16.7456  29.4836  58.0908 109.9264 235.0087  477.786 1052.315 1939.797  3990.796  8045.156 14645.55 29214.40 
    37.60  4.9365   9.1250  16.8579  29.6794  58.4575 110.5899 236.6978  481.571 1060.669 1956.702  4023.920  8111.870 14767.71 29465.53 
    37.70  4.9719   9.1850  16.9701  29.8756  58.8248 111.2516 238.3851  485.482 1069.040 1973.931  4057.600  8179.694 14891.86 29722.71 
    37.80  5.0072   9.2452  17.0822  30.0714  59.1915 111.9134 240.0707  489.502 1077.424 1991.472  4091.752  8248.543 15017.55 29984.57 
    37.90  5.0427   9.3053  17.1944  30.2672  59.5588 112.5751 241.7546  493.623 1085.820 2009.267  4126.353  8318.295 15143.98 30246.74 
    38.00  5.0781   9.3655  17.3067  30.4630  59.9255 113.2360 243.4384  497.822 1094.222 2027.293  4161.297  8388.910 15270.92 30509.21 
    38.10  5.1134   9.4256  17.4188  30.6588  60.2929 113.8960 245.1189  502.095 1102.643 2045.516  4196.541  8460.264 15397.71 30768.35 
    38.20  5.1489   9.4858  17.5310  30.8550  60.6596 114.5551 246.7977  506.424 1111.062 2063.900  4232.084  8532.275 15527.46 31039.44 
    38.30  5.1843   9.5459  17.6433  31.0509  61.0269 115.2142 248.4764  510.800 1119.495 2082.400  4267.906  8604.819 15661.83 31329.88 
    38.40  5.2196   9.6061  17.7553  31.2467  61.3936 115.8733 250.1518  515.205 1127.933 2100.992  4303.920  8677.815 15799.45 31634.23 
    38.50  5.2551   9.6662  17.8676  31.4425  61.7609 116.5315 251.8271  519.627 1136.378 2119.642  4340.085  8751.221 15939.73 31949.16 
    38.60  5.2904   9.7264  17.9799  31.6387  62.1276 117.1888 253.4990  524.059 1144.828 2138.303  4376.313  8824.915 16081.84 32271.51 
    38.70  5.3259   9.7865  18.0919  31.8345  62.4949 117.8453 255.1709  528.488 1153.278 2156.954  4412.521  8898.814 16225.05 32597.93 
    38.80  5.3613   9.8467  18.2042  32.0303  62.8616 118.5026 256.8411  532.897 1161.741 2175.558  4448.664  8972.795 16368.71 32925.26 
    38.90  5.3966   9.9068  18.3165  32.2262  63.2290 119.1582 258.5096  537.279 1170.197 2194.081  4484.656  9046.859 16512.07 33250.17 
    39.00  5.4321   9.9670  18.4285  32.4220  63.5957 119.8137 260.1764  541.621 1178.666 2212.488  4520.414  9120.883 16654.40 33569.64 
    39.10  5.4675  10.0271  18.5408  32.6182  63.9630 120.4693 261.8415  545.917 1187.135 2230.745  4555.915  9194.781 16795.04 33880.49 
    39.20  5.5033  10.0880  18.6544  32.8166  64.3345 121.2493 263.8060  550.917 1196.583 2251.683  4591.501  9269.378 16935.02 34183.18 
    41.20  6.1967  11.2661  20.8518  36.6535  71.5232 133.9892 296.1318  633.336 1361.677 2603.078  5272.414 10711.356 19532.49 39526.16 
    43.20  6.9252  12.5038  23.1608  40.6851  79.0767 147.2611 329.6437  719.538 1530.619 2964.652  5967.951 12172.713 22157.72 44958.49 
    45.40  7.6901  13.8035  25.5851  44.9184  87.0078 161.1145 364.4304  809.063 1701.569 3330.536  6663.638 13615.553 24742.30 50343.80 
    47.60  8.4932  15.1682  28.1307  49.3634  95.3352 175.5961 400.5656  901.382 1872.610 3694.525  7344.508 15001.448 27217.24 55542.39 
    50.00  9.3365  16.6011  30.8035  54.0304 104.0789 190.7510 438.1177  995.900 2041.788 4050.310  7995.852 16293.165 29516.36 60418.79 
    52.50 10.2221  18.1056  33.6101  58.9310 113.2600 207.3131 487.5169 1102.553 2226.886 4391.744  8603.708 17456.996 31579.91 64848.57 
    55.20 11.1518  19.6853  36.5570  64.0765 122.8996 224.1876 531.8285 1203.451 2393.493 4713.071  9155.615 18463.953 33357.04 68723.62 
    57.90 12.1281  21.3442  39.6510  69.4792 133.0219 241.7803 576.4431 1303.323 2550.197 5009.127  9640.912 19291.256 34808.12 71957.47 
    60.80 13.1532  23.0858  42.9000  75.1521 143.6498 260.1133 621.0439 1401.155 2694.907 5275.486 10051.160 19923.051 35905.98 74487.83 
    63.90 14.2295  24.9146  46.3114  81.1085 154.8095 279.2086 665.8569 1498.788 2829.696 5514.841 10392.569 20351.420 36636.35 76277.49 
    67.00 15.3597  26.8348  49.8931  87.3630 166.5273 297.8363 704.8397 1573.054 2921.840 5682.600 10603.453 20570.490 36997.30 77314.66 
    70.40 16.5463  28.8511  53.6541  93.9303 178.8305 316.4428 739.5339 1631.263 2983.533 5791.438 10705.801 20586.748 36998.55 77611.30 
    73.90 19.1230  33.4249  60.9478 105.8901 197.6288 337.6557 771.9984 1672.455 3014.534 5841.264 10702.525 20410.744 36659.62 77199.61 
    77.60 22.1803  38.5904  69.0497 118.7676 216.8869 357.2812 797.9498 1696.283 3015.593 5833.812 10599.427 20057.836 36008.48 76129.91 
    81.50 25.7116  44.3255  77.9273 132.4467 236.3842 375.0689 817.0887 1702.971 2988.300 5772.418 10404.816 19546.943 35078.94 74465.75 
    85.60 29.6758  50.5635  87.4837 146.7280 255.8253 390.7638 829.2747 1693.255 2934.960 5661.708 10128.799 18899.467 33909.21 72280.27 
    89.80 33.9967  57.1931  97.5538 161.3299 274.8382 404.1063 834.5129 1668.302 2858.398 5507.261  9782.679 18138.141 32539.49 69652.55 
    94.30 38.5657  64.0598 107.9084 175.8979 292.9882 414.8407 832.9418 1629.615 2761.808 5315.260  9378.447 17285.961 31010.58 66664.23 
    99.10 43.2474  70.9744 118.2655 190.0235 309.7965 422.7304 824.8374 1578.935 2648.560 5092.267  8928.202 16365.546 29362.39 63395.46 
   104.00 47.8885  77.7237 128.3068 203.2690 324.7725 427.5753 810.5911 1518.148 2522.088 4844.835  8443.720 15398.288 27632.53 59923.79 
   109.20 52.3276  84.0852 137.6992 215.1979 337.4424 429.2323 790.7044 1449.187 2385.744 4579.366  7936.135 14403.852 25855.63 56321.18 
   114.70 56.4063  89.8409 146.1177 225.4023 347.3859 427.6291 765.7729 1373.976 2242.686 4301.856  7415.637 13399.806 24062.67 52653.11 
   120.40 59.9797  94.7930 153.2674 233.5329 354.2634 422.7754 736.4673 1294.346 2095.829 4017.817  6891.373 12401.595 22280.61 48977.18 
   126.40 62.9250  98.7753 158.9018 239.3200 357.8411 414.7710 703.5065 1211.999 1947.762 3732.149  6371.197 11422.225 20532.35 45343.43 
   132.70 65.1485 101.6639 162.8390 242.5882 358.0030 403.8028 667.6349 1128.472 1800.760 3449.058  5861.792 10472.333 18836.66 41793.44 
   139.40 66.5900 103.3820 164.9692 243.2651 354.7582 390.1356 629.5986 1045.113 1656.722 3172.137  5368.595  9560.377 17208.34 38361.22 
   146.40 67.2238 103.9024 165.2585 241.3787 348.2359 374.0992 590.1230  963.072 1517.209 2904.276  4895.910  8692.842 15658.74 35073.40 
   153.70 67.0580 103.2463 163.7461 237.0518 338.6742 356.0751 549.8926  883.302 1383.454 2647.761  4446.908  7874.204 14195.88 31949.77 
   161.40 66.1311 101.4774 160.5365 230.4877 326.3988 336.4742 509.5358  806.565 1256.383 2404.282  4023.877  7107.417 12824.84 29004.10 
   169.40 64.5071  98.6958 155.7886 221.9523 311.8053 315.7166 469.6068  733.434 1136.638 2175.015  3628.189  6393.961 11548.27 26244.83 
   177.90 62.2696  95.0293 149.7031 211.7574 295.3299 294.2214 430.5881  664.337 1024.629 1960.688  3260.550  5734.124 10366.90 23675.78 
   186.80 59.5156  90.6233 142.5081 200.2390 277.4287 272.3847 392.8802  599.546  920.556 1761.650  2920.982  5127.289  9279.42 21297.22 
   196.10 56.3492  85.6335 134.4444 187.7407 258.5561 250.5692 356.8049  539.213  824.444 1577.911  2609.121  4572.059  8283.54 19106.30 
   205.90 52.8759  80.2163 125.7550 174.5967 239.1440 229.0986 322.6086  483.385  736.184 1409.204  2324.132  4066.343  7375.72 17097.56 
   216.20 49.1977  74.5226 116.6722 161.1212 219.5892 208.2458 290.4624  432.023  655.539 1255.093  2064.900  3607.798  6551.62 15263.60 
   227.00 45.4096  68.6919 107.4106 147.5956 200.2417 188.2381 260.4759  385.019  582.201 1114.963  1830.121  3193.594  5806.53 13596.10 
   238.40 41.5966  62.8488  98.1613 134.2646 181.3987 169.2487 232.7037  342.212  515.802  988.086  1618.338  2820.896  5135.30 12085.54 
   250.30 37.8321  57.1001  89.0873 121.3324 163.3030 151.4063 207.1493  303.395  455.917  873.655  1427.967  2486.625  4532.61 10721.49 
   262.80 34.1767  51.5340  80.3225 108.9614 146.1407 134.7939 183.7767  268.351  402.111  770.825  1257.444  2187.826  3993.18  9493.96 
   276.00 30.6785  46.2200  71.9717  97.2747 130.0477 119.4581 162.5210  236.823  353.931  678.730  1105.207  1921.460  3511.77  8392.22 
   289.80 27.3738  41.2099  64.1125  86.3574 115.1116 105.4106 143.2898  208.565  310.929  596.515   969.650  1684.696  3083.30  7406.30 
   304.30 24.2875  36.5387  56.7968  76.2623 101.3790  92.6354 125.9734  183.320  272.657  523.324   849.273  1474.781  2702.84  6526.06 
   319.50 21.4350  32.2275  50.0545  67.0134  88.8607  81.0937 110.4522  160.832  238.692  458.349   742.686  1289.089  2365.89  5742.13 
   335.40 18.8233  28.2851  43.8970  58.6112  77.5391  70.7308  96.5995  140.858  208.629  400.804   648.517  1125.197  2068.12  5045.43 
   352.20 16.4523  24.7098  38.3195  51.0364  67.3739  61.4805  84.2818  123.167  182.074  349.973   565.483   980.847  1805.48  4427.66 
   369.80 14.3166  21.4923  33.3055  44.2566  58.3083  53.2652  73.3690  107.529  158.677  305.173   492.447   853.946  1574.27  3880.80 
   388.30 12.4065  18.6171  28.8297  38.2278  50.2732  46.0071  63.7345   93.745  138.110  265.747   428.298   742.604  1371.12  3397.74 
   407.70 10.7094  16.0644  24.8595  32.8990  43.1916  39.6235  55.2552   81.617  120.054  231.139   372.092   645.099  1192.92  2971.68 
   428.10  9.2107  13.8114  21.3590  28.2155  36.9846  34.0322  47.8129   70.968  104.242  200.806   322.910   559.786  1036.82  2596.42 
   449.50  7.8943  11.8339  18.2888  24.1198  31.5698  29.1556  41.3015   61.636   90.414  174.264   279.936   485.312   900.38  2266.37 
   472.00  6.7444  10.1071  15.6103  20.5560  26.8684  24.9169  35.6167   53.469   78.340  151.084   242.466   420.363   781.17  1976.69 
   495.60  5.7444   8.6063  13.2839  17.4682  22.8037  21.2464  30.6677   46.340   67.815  130.863   209.813   363.830   677.20  1722.53 
   520.40  4.8787   7.3076  11.2724  14.8040  19.3028  18.0780  26.3673   40.123   58.657  113.253   181.421   314.605   586.63  1499.98 
   546.40  4.1324   6.1884   9.5401  12.5145  16.2996  15.3516  22.6384   34.706   50.690   97.930   156.734   271.867   507.85  1305.39 
   573.70  3.4914   5.2274   8.0540  10.5537  13.7314  13.0117  19.4126   29.999   43.776   84.619   135.322   234.794   439.29  1135.15 
   602.40  2.9429   4.4053   6.7834   8.8800  11.5432  11.0088  16.6267   25.912   37.782   73.064   116.779   202.648   379.87   986.68 
   632.50  2.4751   3.7042   5.7005   7.4559   9.6831   9.2988  14.2241   22.362   32.586   63.045   100.699   174.813   328.33   857.26 
   664.10  2.0771   3.1083   4.7806   6.2479   8.1075   7.8421  12.1569   19.290   28.091   54.379    86.803   150.713   283.63   744.32 
   697.40  1.7398   2.6031   4.0013   5.2257   6.7760   6.6042  10.3806   16.633   24.208   46.880    74.791   129.898   244.90   646.20 
   732.20  1.4546   2.1759   3.3430   4.3629   5.6529   5.5542   8.8558   14.334   20.857   40.397    64.428   111.916   211.47   560.77 
   768.80  1.2140   1.8159   2.7880   3.6367   4.7086   4.6657   7.5484   12.347   17.959   34.793    55.478    96.397   182.54   486.54 
   807.30  1.0114   1.5128   2.3216   3.0264   3.9160   3.9140   6.4310   10.635   15.467   29.974    47.769    83.013   157.57   422.13 
   847.60  0.8415   1.2583   1.9301   2.5151   3.2521   3.2805   5.4744    9.159   13.320   25.803    41.132    71.477   136.07   366.19 
   890.00  0.6990   1.0452   1.6022   2.0870   2.6975   2.7467   4.6581    7.885   11.469   22.221    35.415    61.542   117.44   317.65 
   934.50  0.5871   0.8670   1.3331   1.7329   2.2498   2.2976   3.9633    6.794    9.878   19.135    30.490    53.002   101.47   275.77 
   981.30  0.4928   0.7182   1.1177   1.4517   1.8843   1.9208   3.4106    5.852    8.517   16.489    26.272    45.694    87.70   239.34 
  1030.00  0.4138   0.5943   0.9373   1.2165   1.5792   1.6500   2.9365    5.042    7.343   14.213    22.654    39.372    75.84   207.89 
  1082.00  0.3475   0.5209   0.7861   1.0196   1.3237   1.3888   2.5293    4.349    6.339   12.249    19.549    33.953    65.68   180.83 
  1136.00  0.2918   0.4376   0.6595   0.8551   1.1098   1.1691   2.1802    3.755    5.480   10.573    16.872    29.313    56.92   157.39 
  1193.00  0.2451   0.3676   0.5536   0.7174   0.9310   0.9847   1.8807    3.244    4.742    9.129    14.603    25.331    49.41   137.13 
  1252.00  0.2061   0.3090   0.4649   0.6022   0.7818   0.8303   1.6240    2.810    4.113    7.904    12.654    21.923    43.00   119.59 
  1315.00  0.1732   0.2599   0.3905   0.5061   0.6573   0.7014   1.4050    2.435    3.575    6.852    10.984    19.009    37.48   104.62 
  1381.00  0.1457   0.2187   0.3284   0.4255   0.5528   0.5929   1.2167    2.116    3.115    5.951     9.550    16.504    32.77    91.62 
  1450.00  0.1227   0.1843   0.2762   0.3581   0.4658   0.5020   1.0559    1.844    2.722    5.177     8.329    14.369    28.72    80.59 
  1522.00  0.1033   0.1553   0.2328   0.3022   0.3933   0.4270   0.9190    1.612    2.389    4.518     7.301    12.563    25.33    71.06 
  1598.00  0.0872   0.1311   0.1962   0.2551   0.3329   0.3635   0.8026    1.413    2.105    3.963     6.424    11.003    22.38    62.90 
  1678.00  0.0736   0.1107   0.1658   0.2157   0.2821   0.3106   0.7033    1.244    1.863    3.490     5.674     9.689    19.88    55.79 
  1762.00  0.0622   0.0937   0.1404   0.1833   0.2398   0.2665   0.6195    1.101    1.657    3.085     5.053     8.581    17.82    49.89 
  1850.00  0.0527   0.0795   0.1191   0.1557   0.2048   0.2294   0.5476    0.979    1.482    2.739     4.518     7.636    15.98    44.75 
  1943.00  0.0447   0.0676   0.1013   0.1332   0.1758   0.1985   0.4877    0.876    1.337    2.450     4.068     6.856    14.51    40.37 
  2040.00  0.0381   0.0576   0.0867   0.1141   0.1516   0.1729   0.4364    0.790    1.216    2.207     3.683     6.158    13.25    36.74 
  2142.00  0.0325   0.0493   0.0743   0.0986   0.1311   0.1518   0.3919    0.717    1.113    2.011     3.362     5.625    12.15    33.56 
  2249.00  0.0279   0.0424   0.0640   0.0854   0.1148   0.1341   0.3559    0.654    1.028    1.837     3.105     5.132    11.27    30.99 
  2362.00  0.0240   0.0366   0.0553   0.0747   0.1009   0.1200   0.3251    0.604    0.956    1.699     2.891     4.762    10.53    28.73 
  2480.00  0.0208   0.0319   0.0482   0.0659   0.0894   0.1085   0.3012    0.561    0.895    1.572     2.698     4.434     9.94    26.91 
  2604.00  0.0181   0.0278   0.0425   0.0585   0.0804   0.0988   0.2789    0.524    0.847    1.479     2.569     4.147     9.42    25.40 
  2734.00  0.0158   0.0246   0.0377   0.0526   0.0731   0.0909   0.2618    0.494    0.811    1.398     2.441     3.941     9.06    24.04 
  2871.00  0.0140   0.0217   0.0336   0.0475   0.0671   0.0847   0.2481    0.471    0.780    1.340     2.355     3.777     8.76    23.13 
  3014.00  0.0126   0.0196   0.0304   0.0438   0.0622   0.0803   0.2379    0.451    0.756    1.294     2.291     3.654     8.54    22.23 
  3165.00  0.0113   0.0177   0.0279   0.0405   0.0586   0.0768   0.2276    0.438    0.744    1.260     2.248     3.572     8.32    21.62 
  3323.00  0.0103   0.0162   0.0258   0.0379   0.0556   0.0741   0.2225    0.428    0.732    1.236     2.205     3.490     8.25    21.17 
  3489.00  0.0094   0.0151   0.0240   0.0361   0.0532   0.0724   0.2173    0.418    0.726    1.213     2.205     3.449     8.17    20.86 
  3664.00  0.0088   0.0142   0.0229   0.0346   0.0520   0.0706   0.2139    0.415    0.726    1.202     2.205     3.449     8.17    20.71 
  3847.00  0.0083   0.0134   0.0220   0.0339   0.0507   0.0706   0.2122    0.411    0.726    1.202     2.205     3.449     8.17    20.71 
  4039.00  0.0080   0.0128   0.0210   0.0331   0.0501   0.0697   0.2122    0.411    0.732    1.213     2.227     3.490     8.25    20.71 
  4241.00  0.0076   0.0124   0.0206   0.0328   0.0501   0.0706   0.2122    0.415    0.738    1.225     2.248     3.490     8.39    20.86 
  4453.00  0.0074   0.0122   0.0204   0.0328   0.0501   0.0715   0.2139    0.418    0.750    1.236     2.291     3.572     8.47    21.02 
  4676.00  0.0073   0.0120   0.0204   0.0328   0.0507   0.0724   0.2156    0.425    0.762    1.260     2.334     3.613     8.69    21.32 
  4910.00  0.0072   0.0120   0.0204   0.0331   0.0514   0.0741   0.2190    0.431    0.780    1.283     2.377     3.695     8.84    21.62 
  5155.00  0.0072   0.0120   0.0204   0.0335   0.0526   0.0759   0.2242    0.438    0.798    1.306     2.441     3.777     9.06    22.07 
  5413.00  0.0072   0.0122   0.0208   0.0342   0.0538   0.0776   0.2276    0.448    0.817    1.340     2.505     3.859     9.28    22.53 
  5683.00  0.0073   0.0123   0.0210   0.0350   0.0550   0.0803   0.2344    0.458    0.835    1.375     2.569     3.982     9.50    23.13 
  5968.00  0.0075   0.0126   0.0215   0.0361   0.0568   0.0821   0.2396    0.471    0.859    1.410     2.634     4.064     9.79    23.74 
  6266.00  0.0076   0.0128   0.0220   0.0368   0.0586   0.0847   0.2464    0.481    0.883    1.444     2.719     4.188    10.09    24.34 
  6579.00  0.0078   0.0131   0.0226   0.0383   0.0604   0.0882   0.2533    0.498    0.913    1.491     2.805     4.311    10.38    24.95 
  6908.00  0.0080   0.0135   0.0233   0.0394   0.0622   0.0909   0.2601    0.511    0.938    1.537     2.891     4.434    10.68    25.70 
  7254.00  0.0082   0.0139   0.0240   0.0409   0.0646   0.0944   0.2687    0.527    0.968    1.583     2.976     4.598    11.04    26.46 
  7616.00  0.0085   0.0143   0.0249   0.0420   0.0665   0.0979   0.2755    0.541    0.998    1.641     3.083     4.721    11.34    27.37 
  7997.00  0.0087   0.0149   0.0258   0.0434   0.0695   0.1015   0.2858    0.561    1.028    1.687     3.169     4.886    11.71    28.27 
  8397.00  0.0090   0.0154   0.0268   0.0453   0.0719   0.1050   0.2943    0.577    1.065    1.745     3.276     5.050    12.15    29.18 
  8817.00  0.0094   0.0159   0.0277   0.0467   0.0743   0.1094   0.3046    0.597    1.101    1.803     3.383     5.214    12.52    30.09 
  9258.00  0.0097   0.0165   0.0286   0.0486   0.0773   0.1138   0.3132    0.617    1.137    1.860     3.512     5.378    12.96    30.99 
  9721.00  0.0100   0.0170   0.0297   0.0504   0.0804   0.1182   0.3251    0.637    1.174    1.930     3.619     5.583    13.40    32.05 
 10207.00  0.0104   0.0177   0.0309   0.0526   0.0834   0.1226   0.3354    0.657    1.210    1.987     3.747     5.748    13.84    33.11 
 10717.00  0.0108   0.0184   0.0320   0.0545   0.0864   0.1271   0.3474    0.680    1.252    2.057     3.876     5.953    14.28    34.32 
 11253.00  0.0112   0.0190   0.0334   0.0567   0.0900   0.1323   0.3577    0.700    1.294    2.126     4.004     6.158    14.80    35.38 
 11815.00  0.0117   0.0198   0.0345   0.0589   0.0936   0.1376   0.3713    0.727    1.337    2.195     4.154     6.364    15.32    36.59 
 12406.00  0.0121   0.0205   0.0359   0.0611   0.0973   0.1429   0.3833    0.750    1.385    2.276     4.282     6.610    15.83    37.80 
 13026.00  0.0126   0.0213   0.0373   0.0637   0.1009   0.1482   0.3970    0.776    1.434    2.357     4.432     6.815    16.35    39.16 
 13678.00  0.0130   0.0223   0.0389   0.0659   0.1051   0.1544   0.4107    0.803    1.482    2.438     4.582     7.061    16.94    40.52 
 14362.00  0.0135   0.0231   0.0402   0.0688   0.1093   0.1606   0.4244    0.829    1.530    2.519     4.753     7.308    17.52    41.88 
 15080.00  0.0141   0.0240   0.0418   0.0714   0.1136   0.1668   0.4381    0.856    1.585    2.611     4.903     7.554    18.11    43.39 
 15834.00  0.0147   0.0250   0.0437   0.0744   0.1178   0.1738   0.4535    0.886    1.639    2.692     5.075     7.800    18.70    44.90 
 16625.00  0.0153   0.0259   0.0453   0.0773   0.1226   0.1809   0.4689    0.916    1.694    2.785     5.267     8.088    19.37    46.42 
 17457.00  0.0158   0.0270   0.0471   0.0802   0.1275   0.1879   0.4860    0.949    1.748    2.889     5.439     8.375    20.03    47.93 
 18330.00  0.0165   0.0281   0.0489   0.0836   0.1329   0.1950   0.5031    0.979    1.809    2.981     5.631     8.663    20.76    49.59 
 19246.00  0.0172   0.0292   0.0510   0.0869   0.1377   0.2029   0.5202    1.012    1.869    3.085     5.824     8.950    21.43    51.41 
 20208.00  0.0178   0.0302   0.0528   0.0902   0.1432   0.2109   0.5373    1.048    1.936    3.201     6.017     9.278    22.24    53.22 
 21219.00  0.0185   0.0315   0.0551   0.0939   0.1492   0.2197   0.5562    1.085    2.002    3.305     6.231     9.607    22.97    55.03 
 22280.00  0.0192   0.0328   0.0572   0.0975   0.1553   0.2276   0.5767    1.121    2.069    3.420     6.445     9.935    23.78    56.85 
 23394.00  0.0200   0.0340   0.0595   0.1012   0.1613   0.2373   0.5955    1.158    2.141    3.536     6.680    10.264    24.59    58.81 
 24563.00  0.0208   0.0354   0.0617   0.1053   0.1680   0.2462   0.6161    1.198    2.214    3.663     6.916    10.633    25.48    60.93 
 25792.00  0.0217   0.0369   0.0643   0.1097   0.1746   0.2568   0.6383    1.241    2.293    3.790     7.152    11.003    26.36    63.05 
 27081.00  0.0225   0.0383   0.0668   0.1137   0.1812   0.2665   0.6606    1.280    2.365    3.929     7.387    11.372    27.24    65.16 
 28435.00  0.0234   0.0398   0.0695   0.1185   0.1885   0.2771   0.6828    1.327    2.450    4.056     7.644    11.783    28.20    67.43 
 29857.00  0.0243   0.0414   0.0723   0.1233   0.1957   0.2885   0.7068    1.370    2.535    4.206     7.922    12.193    29.16    69.85 
 31350.00  0.0253   0.0431   0.0752   0.1281   0.2036   0.3000   0.7307    1.417    2.619    4.345     8.201    12.604    30.19    72.27 
 32917.00  0.0263   0.0448   0.0782   0.1332   0.2121   0.3115   0.7564    1.466    2.710    4.495     8.479    13.056    31.22    74.69 
 34563.00  0.0273   0.0466   0.0812   0.1384   0.2205   0.3238   0.7838    1.516    2.801    4.657     8.779    13.507    32.32    77.41 
 36291.00  0.0284   0.0483   0.0846   0.1439   0.2290   0.3370   0.8111    1.569    2.897    4.819     9.079    13.959    33.43    79.98 
 38106.00  0.0295   0.0504   0.0878   0.1498   0.2380   0.3503   0.8385    1.622    2.994    4.980     9.400    14.451    34.61    82.85 
 40011.00  0.0307   0.0524   0.0915   0.1557   0.2477   0.3644   0.8676    1.679    3.097    5.154     9.721    14.944    35.79    85.73 
 42012.00  0.0319   0.0544   0.0951   0.1620   0.2574   0.3785   0.8984    1.735    3.200    5.339    10.063    15.478    37.04    88.60 
 44112.00  0.0332   0.0566   0.0988   0.1682   0.2676   0.3935   0.9292    1.795    3.309    5.523    10.406    16.011    38.36    91.77 
 46318.00  0.0345   0.0589   0.1027   0.1748   0.2785   0.4094   0.9617    1.854    3.424    5.708    10.770    16.545    39.69    94.95 
 48634.00  0.0359   0.0612   0.1068   0.1818   0.2894   0.4262   0.9942    1.917    3.539    5.905    11.134    17.120    41.09    98.27 
 51065.00  0.0373   0.0636   0.1111   0.1892   0.3009   0.4429   1.0285    1.984    3.660    6.113    11.519    17.736    42.49   101.60 
 53619.00  0.0388   0.0662   0.1155   0.1966   0.3129   0.4606   1.0644    2.050    3.787    6.332    11.926    18.352    43.96   105.23 
 56300.00  0.0404   0.0687   0.1200   0.2047   0.3256   0.4791   1.1021    2.120    3.914    6.552    12.333    18.967    45.28   107.80 
 59115.00  0.0420   0.0716   0.1248   0.2128   0.3383   0.4976   1.1397    2.193    4.047    6.771    12.761    19.665    46.68   110.52 
 62070.00  0.0437   0.0744   0.1299   0.2212   0.3522   0.5179   1.1791    2.269    4.186    7.014    13.211    20.322    48.08   113.24 
 65174.00  0.0454   0.0774   0.1349   0.2301   0.3661   0.5382   1.2201    2.345    4.325    7.257    13.661    20.938    49.48   116.12 
 68433.00  0.0472   0.0803   0.1404   0.2393   0.3806   0.5594   1.2629    2.425    4.464    7.511    14.132    21.595    50.81   118.99 
 71854.00  0.0491   0.0836   0.1459   0.2485   0.3957   0.5815   1.3074    2.508    4.609    7.765    14.603    22.252    52.21   121.86 
 75447.00  0.0510   0.0869   0.1518   0.2584   0.4114   0.6053   1.3519    2.594    4.761    8.042    15.117    22.950    53.68   124.88 
 79219.00  0.0531   0.0903   0.1578   0.2687   0.4277   0.6291   1.3998    2.680    4.918    8.320    15.631    23.648    55.15   128.06 
 83180.00  0.0551   0.0940   0.1642   0.2794   0.4446   0.6538   1.4477    2.773    5.075    8.609    16.166    24.387    56.70   131.23 
 87339.00  0.0574   0.0977   0.1706   0.2908   0.4628   0.6803   1.4991    2.866    5.238    8.909    16.723    25.126    58.24   134.41 
 91706.00  0.0597   0.1015   0.1774   0.3022   0.4809   0.7076   1.5504    2.966    5.414    9.210    17.301    25.906    59.86   137.74 
 96292.00  0.0620   0.1056   0.1845   0.3143   0.5002   0.7350   1.6052    3.065    5.589    9.533    17.900    26.686    61.48   141.06 
101106.00  0.0645   0.1099   0.1918   0.3269   0.5202   0.7650   1.6599    3.171    5.771    9.868    18.521    27.507    63.18   144.54 
106161.00  0.0670   0.1142   0.1994   0.3397   0.5407   0.7950   1.7181    3.278    5.958   10.203    19.142    28.369    64.87   148.02 
111470.00  0.0698   0.1188   0.2074   0.3534   0.5625   0.8267   1.7780    3.390    6.152   10.561    19.806    29.231    66.64   151.49 
117043.00  0.0725   0.1235   0.2156   0.3673   0.5848   0.8594   1.8396    3.506    6.351   10.931    20.491    30.134    68.48   155.27 
122895.00  0.0754   0.1284   0.2243   0.3821   0.6078   0.8938   1.9029    3.626    6.557   11.313    21.198    31.038    70.39   158.90 
129040.00  0.0785   0.1335   0.2332   0.3972   0.6319   0.9291   1.9697    3.749    6.769   11.705    21.926    31.982    72.31   162.83 
135492.00  0.0816   0.1388   0.2424   0.4130   0.6573   0.9661   2.0381    3.875    6.993   12.110    22.675    32.967    74.22   166.61 
142266.00  0.0848   0.1443   0.2520   0.4296   0.6833   1.0050   2.1083    4.007    7.216   12.526    23.446    33.994    76.28   170.70 
149380.00  0.0881   0.1501   0.2620   0.4465   0.7105   1.0447   2.1819    4.143    7.452   12.965    24.259    35.020    78.35   174.78 
156849.00  0.0917   0.1561   0.2726   0.4642   0.7389   1.0861   2.2572    4.283    7.694   13.416    25.094    36.087    80.41   178.86 
164691.00  0.0953   0.1623   0.2833   0.4826   0.7685   1.1294   2.3359    4.429    7.942   13.878    25.951    37.155    82.62   183.09 
172926.00  0.0991   0.1688   0.2947   0.5021   0.7987   1.1744   2.4163    4.581    8.202   14.363    26.850    38.304    84.82   187.48 
181572.00  0.1031   0.1755   0.3064   0.5219   0.8307   1.2211   2.5002    4.734    8.463   14.860    27.771    39.454    87.11   191.86 
190651.00  0.1072   0.1824   0.3185   0.5426   0.8639   1.2697   2.5874    4.896    8.741   15.380    28.713    40.645    89.46   196.40 
200183.00  0.1114   0.1897   0.3313   0.5643   0.8977   1.3208   2.6781    5.062    9.019   15.912    29.719    41.876    91.82   200.93 
210192.00  0.1159   0.1972   0.3446   0.5867   0.9340   1.3729   2.7705    5.235    9.315   16.466    30.726    43.149    94.32   205.77 
220702.00  0.1205   0.2051   0.3583   0.6103   0.9708   1.4276   2.8664    5.411    9.612   17.032    31.796    44.463    96.83   210.46 
231737.00  0.1252   0.2133   0.3725   0.6346   1.0095   1.4850   2.9673    5.593    9.920   17.633    32.846    45.817    99.11   215.00 
243324.00  0.1302   0.2217   0.3873   0.6596   1.0500   1.5441   3.0700    5.782   10.229   18.234    33.916    47.213   101.10   218.93 
255490.00  0.1354   0.2306   0.4027   0.6857   1.0917   1.6050   3.1761    5.978   10.543   18.858    35.030    48.609   103.09   222.86 
268265.00  0.1408   0.2398   0.4187   0.7133   1.1352   1.6694   3.2873    6.177   10.870   19.517    36.164    50.087   105.15   226.94 
281678.00  0.1464   0.2494   0.4354   0.7417   1.1805   1.7355   3.4003    6.386   11.209   20.187    37.342    51.606   107.21   231.17 
295762.00  0.1522   0.2592   0.4527   0.7711   1.2270   1.8044   3.5184    6.602   11.560   20.880    38.562    53.166   109.27   235.25 

